Electromagnetic semitransparent $\delta$-function plate: Casimir interaction energy between parallel infinitesimally thin plates

We derive boundary conditions for electromagnetic fields on a $\delta$-function plate. The optical properties of such a plate are shown to necessarily be anisotropic in that they only depend on the transverse properties of the plate. We unambiguously obtain the boundary conditions for a perfectly conducting $\delta$-function plate in the limit of infinite dielectric response. We show that a material does not "optically vanish" in the thin-plate limit. The thin-plate limit of a plasma slab of thickness $d$ with plasma frequency $\omega_p^2=\zeta_p/d$ reduces to a $\delta$-function plate for frequencies ($\omega=i\zeta$) satisfying $\zeta d \ll \sqrt{\zeta_p d} \ll 1$. We show that the Casimir interaction energy between two parallel perfectly conducting $\delta$-function plates is the same as that for parallel perfectly conducting slabs. Similarly, we show that the interaction energy between an atom and a perfect electrically conducting $\delta$-function plate is the usual Casimir-Polder energy, which is verified by considering the thin-plate limit of dielectric slabs. The "thick" and "thin" boundary conditions considered by Bordag are found to be identical in the sense that they lead to the same electromagnetic fields.

==> figures/check-for-thin-plate-approx/c.dat <==
{{0.01000020387755102, 0.9999999378607728}, 
{0.013064112026390672, 0.9999999970116995}, {0.013480880674050923, 1.}}
{{0.07722574139525913, 1.}, {0.07740618315202333, 0.9999999991602361}, {0.08353399944970263, 0.9999999846395773}, {0.08659790759854229, 0.999999977832762}, {0.08966181574738194, 0.9999999697606975}, {0.09272572389622159, 0.9999999628795844}, {0.09578963204506125, 0.9999999522649983}, {0.0988535401939009, 0.9999999125935277}, {0.10191744834274055, 0.9999998832197239}, {0.10498135649158019, 0.999999850052794}, {0.10804526464041984, 0.9999998918388876}, {0.1111091727892595, 0.9999998818147241}, {0.11417308093809914, 0.9999998299675223}, {0.11723698908693879, 0.9999997249045107}, {0.12030089723577844, 0.9999995741397893}, {0.1233648053846181, 0.9999995854989558}, {0.12642871353345775, 0.9999994844905501}, {0.12949262168229742, 0.9999993736823449}, {0.13255652983113705, 0.9999992235580233}, {0.1356204379799767, 0.9999990558419911}, {0.13868434612881636, 0.9999988127024347}, {0.141748254277656, 0.99999859461706}, {0.14481216242649564, 0.9999983477537939}, {0.1478760705753353, 0.9999981985124986}, {0.15093997872417494, 0.9999977483896639}, {0.15400388687301458, 0.9999971687851793}, {0.15706779502185425, 0.9999969265979306}, {0.16013170317069392, 0.9999964551408196}, {0.16319561131953356, 0.9999959817409206}, {0.1662595194683732, 0.9999954036312393}, {0.16932342761721286, 0.9999947196478404}, {0.17238733576605253, 0.9999940219165323}, {0.17545124391489217, 0.9999932540177328}, {0.1785151520637318, 0.9999924122595905}, {0.18157906021257147, 0.9999920689254737}, {0.18464296836141114, 0.9999910471819999}, {0.18770687651025078, 0.9999893740693572}, {0.19077078465909042, 0.999988143842471}, {0.1938346928079301, 0.9999868470544703}, {0.19689860095676973, 0.9999854426625737}, {0.19996250910560937, 0.9999838426089768}, {0.20609032540328867, 0.9999805303828215}, {0.20941195293267062, 0.9999784778770544}, {0.21273358046205254, 0.9999762623049984}, {0.21605520799143446, 0.9999738791735637}, {0.21937683552081638, 0.9999713694951459}, {0.2226984630501983, 0.9999686254725872}, {0.22602009057958022, 0.9999656891548035}, {0.23266334563834407, 0.9999592133307906}, {0.235984973167726, 0.9999556601537846}, {0.2393066006971079, 0.9999518858158419}, {0.24594985575587178, 0.9999436092783951}, {0.24927148328525373, 0.9999391026548736}, {0.25259311081463565, 0.9999342673728014}, {0.2592363658733995, 0.9999239426608617}, {0.2625579934027814, 0.9999184680609976}, {0.26587962093216333, 0.999912487373221}, {0.27252287599092717, 0.9998998421839657}, {0.2758445035203091, 0.999893051199146}, {0.279166131049691, 0.9998859365167518}, {0.28580938610845485, 0.9998707141197415}, {0.2891310136378368, 0.999862582708627}, {0.2924526411672187, 0.9998540900083501}, {0.29909589622598254, 0.9998359039420669}, {0.3123824063435103, 0.9997952759033356}, {0.31570403387289225, 0.9997840812961014}, {0.3190256614022742, 0.9997722879941706}, {0.325668916461038, 0.9997478508588302}, {0.32899054399041994, 0.9997357644824354}, {0.33231217151980186, 0.9997215921503886}, {0.3389554265785657, 0.9996937197092707}, {0.3422770541079476, 0.9996789947845501}, {0.34559868163732954, 0.9996637978701118}, {0.3522419366960934, 0.9996319588489563}, {0.36552844681362107, 0.9995621891045081}, {0.368850074343003, 0.9995435070858611}, {0.3721717018723849, 0.9995244174453444}, {0.37881495693114875, 0.9994844260988176}, {0.39210146704867643, 0.9993979001778097}, {0.39542309457805835, 0.9993748822599097}, {0.3987447221074403, 0.9993512993038876}, {0.4053879771662041, 0.9993024125101537}, {0.41867448728373186, 0.9991976580034573}, {0.42177599618345196, 0.9991718370929155}, {0.4248775050831721, 0.9991454949118136}, {0.43108052288261234, 0.9990912326300339}, {0.44348655848149277, 0.9989762866686337}, {0.44658806738121287, 0.998946190642719}, {0.449689576280933, 0.9989147149057985}, {0.45589259408037325, 0.9988526026014873}, {0.46829862967925373, 0.9987200299327321}, {0.47140013857897384, 0.9986854801672443}, {0.47450164747869394, 0.9986503632804582}, {0.4807046652781342, 0.9985784197589135}, {0.4931107008770147, 0.9984276516875982}, {0.5179227720747757, 0.9980981512705966}, {0.5210242809744958, 0.9980542788569037}, {0.5241257898742159, 0.9980098535166879}, {0.5303288076736561, 0.997918887850512}, {0.5427348432725366, 0.9977306877502412}, {0.5675469144702976, 0.9973250661417521}, {0.5706484233700178, 0.997271656920136}, {0.5737499322697378, 0.9972176449251845}, {0.579952950069178, 0.9971078125831143}, {0.5923589856680584, 0.9968810375336726}, {0.6171710568658194, 0.9963982786077817}, {0.6202117264726124, 0.9963364650586126}, {0.6232523960794054, 0.9962740721910187}, {0.6293337352929915, 0.9961475498219539}, {0.6414964137201635, 0.9958875760926867}, {0.6658217705745075, 0.995340138730744}, {0.7144724842831955, 0.9941365418828493}, {0.7175131538899886, 0.9940565774518346}, {0.7205538234967815, 0.9939760513966971}, {0.7266351627103675, 0.9938133642712268}, {0.7387978411375395, 0.9934814359597122}, {0.7631231979918836, 0.9927915575671274}, {0.8117739117005717, 0.9913103500840974}, {0.815072300687907, 0.9912051407709515}, {0.8183706896752423, 0.9910993401078233}, {0.8249674676499128, 0.9908859600151004}, {0.8381610235992538, 0.990452132775778}, {0.8645481354979361, 0.9895566730034974}, {0.9173223592953006, 0.9876583411383666}, {1.0228708068900296, 0.9834630786118563}, {1.0259490772477031, 0.9833334355774616}, {1.0290273476053766, 0.9832032638563806}, {1.0351838883207236, 0.9829418581110355}, {1.0474969697514174, 0.9824140761449611}, {1.0721231326128051, 0.9813400108210865}, {1.1213754583355808, 0.97912122676963}, {1.219880109781132, 0.9744245239385018}, {1.4333834530269398, 0.9632703275905187}, {1.6429930815254121, 0.9513721386920678}, {1.8385151177255288, 0.939724821198783}, {2.0505311942803512, 0.9267410524729709}, {2.2484596785368183, 0.9144565677015257}, {2.44249444804595, 0.9023779421437159}, {2.6530232579097874, 0.8893299989754087}, {2.8494644754752687, 0.8772755655391616}, {3.0623997333954556, 0.8643943686834924}, {3.271441276568307, 0.8519748865462907}, {3.466395227442803, 0.8406180773769436}, {3.6778432186720047, 0.8285637463026383}, {3.8752036176028506, 0.8175694437730929}, {4.089058056888402, 0.8059421174301301}, {4.299018781426619, 0.7948175425942473}, {4.494891913666479, 0.7846986041093039}, {4.707259086261046, 0.7740074120089526}, {4.9055386665572565, 0.7642831999527129}, {5.099924532106132, 0.754987493877787}, {5.310804438009713, 0.7451625010682027}, {5.507596751614939, 0.7362311737046545}, {5.7208831055748695, 0.7268026172840346}, {5.9302757447874646, 0.7177928647348805}, {6.125580791701704, 0.7096027100988194}, {6.3373798789706495, 0.7009462106160564}, {6.535091373941239, 0.6930702683837354}, {6.728909154164493, 0.685535096310048}, {6.939220974742454, 0.6775597640537648}, {7.135445203022058, 0.6703010608761052}, {7.348163471656368, 0.6626244355334445}, {7.546794147992322, 0.6556306484981496}, {7.741531109580941, 0.6489318517082542}, {7.952762111524265, 0.6418365420104156}, {8.149905521169234, 0.6353694841091816}, {8.36354297116891, 0.6285245468308222}, {8.573286706421248, 0.6219638391164243}, {8.768942849375232, 0.615981397878682}, {8.981093032683921, 0.6096396733008509}, {9.179155623694255, 0.6038508452023199}, {9.373324499957253, 0.5982952432517201}, {9.583987416574956, 0.5923971745750087}, {9.780562740894304, 0.5870111390113494}, {9.783991444882243, 0.5869181812897691}, {9.787420148870183, 0.5868252570088313}, {9.794277556846062, 0.5866395086767964}, {9.807992372797822, 0.5862684124193841}, {9.83542200470134, 0.5855278173419385}, {9.890281268508376, 0.584048642598053}, {9.893709972496318, 0.5839610881906958}, {9.897138676484257, 0.5838692242067921}, {9.903996084460136, 0.5836855947304894}, {9.917710900411894, 0.583318729244654}, {9.945140532315413, 0.5825865682191763}, {9.948569236303353, 0.5824951949095202}, {9.951997940291292, 0.5824038541691785}, {9.958855348267171, 0.5822212703259448}, {9.972570164218931, 0.5818564926918988}, {9.975998868206872, 0.5817653794413263}, {9.979427572194812, 0.5816742986187557}, {9.98628498017069, 0.5814922367969562}, {9.98971368415863, 0.5814012531505691}, {9.99314238814657, 0.581310301861582}, {9.99657109213451, 0.581219382912478}, {9.999999796122449, 0.5811284962857541}}
{{0.02546848615177689, 1.}, {0.028383652770588925, 0.9999999733140862}, {0.031447560919428574, 0.9999999549376849}, {0.03451146906826823, 0.9999999555467551}, {0.03757537721710788, 0.9999999494809458}, {0.040639285365947526, 0.9999999211201681}, {0.04370319351478717, 0.9999999784233398}, {0.046767101663626826, 0.9999999748452005}, {0.04983100981246648, 0.9999999721057763}, {0.05289491796130613, 0.9999999958293768}, {0.055958826110145785, 0.9999999956412}, {0.05902273425898543, 0.9999999973253502}, {0.06208664240782508, 0.9999999873853422}, {0.06452823921850735, 1.}}


==> figures/check-for-thin-plate-approx/check-tp-approx-01.dat <==
{{-1.999999918367347, 0.999999903515747}, {-1.9987731283177614, 0.9999998958318754}, {-1.997546338268176, 0.999999892984413}, {-1.9963195482185905, 0.9999999180952373}, {-1.995092758169005, 0.9999999160993476}, {-1.9938659681194195, 0.999999906811534}, {-1.992639178069834, 0.9999998980639432}, {-1.9914123880202488, 0.9999998948438402}, {-1.9901855979706633, 0.9999998628694509}, {-1.9877320178714926, 0.9999998558336405}, {-1.9852784377723216, 0.9999998486476853}, {-1.9803712775739797, 0.9999998330458438}, {-1.9791444875243942, 0.9999998288367583}, {-1.9779176974748087, 0.9999998246487939}, {-1.9754641173756378, 0.9999998158433708}, {-1.9742373273260523, 0.9999998112868345}, {-1.9730105372764668, 0.9999998066383442}, {-1.9717837472268815, 0.9999998018621349}, {-1.970556957177296, 0.9999997969398763}, {-1.9693301671277106, 0.9999997973472262}, {-1.9682377205542785, 1.},
{-1.9604258935073366, 1.}, {-1.959515846731027, 0.9999997516600772}, {-1.9582890566814415, 0.9999997457329831}, {-1.957062266631856, 0.9999997402582194}, {-1.9558354765822705, 0.9999997337515795}, {-1.954608686532685, 0.9999997270916441}, {-1.9533818964830996, 0.9999997200281935}, {-1.9509283163839288, 0.9999997060061293}, {-1.9497015263343433, 0.9999996987691482}, {-1.948474736284758, 0.9999996912950377}, {-1.9472479462351726, 0.9999996833633}, {-1.9460211561855871, 0.9999996759287035}, {-1.9447943661360017, 0.999999666251995}, {-1.9435675760864162, 0.9999996602967929}, {-1.9423407860368307, 0.9999996611723991}, {-1.9411139959872452, 0.9999996526141236}, {-1.9398872059376597, 0.9999996438599407}, {-1.9386604158880743, 0.9999992970485605}, {-1.937433625838489, 0.9999996257220091}, {-1.9362068357889035, 0.9999996221282057}, {-1.934980045739318, 0.9999996126476246}, {-1.9337532556897328, 0.9999996028570476}, {-1.9312996755905618, 0.9999995824890268}, {-1.9300728855409763, 0.9999995719774523}, {-1.9288460954913909, 0.9999995610215876}, {-1.92639251539222, 0.9999995391199663}, {-1.9214853551938782, 0.9999994913586445}, {-1.9201553742011326, 0.9999994777240773}, {-1.9188253932083872, 0.9999994618956795}, {-1.916165431222896, 0.9999994336807562}, {-1.910845507251914, 0.9999993708575631}, {-1.9095155262591685, 0.9999993543583463}, {-1.908185545266423, 0.9999993374570584}, {-1.905525583280932, 0.999999302438555}, {-1.9041956022881865, 0.9999992869209361}, {-1.902865621295441, 0.9999992683954354}, {-1.9015356403026953, 0.99999924943554}, {-1.90020565930995, 0.9999992298060997}, {-1.8988756783172045, 0.9999990632215745}, {-1.8975456973244589, 0.9999990428426179}, {-1.8962157163317133, 0.9999990684425031}, {-1.8948857353389679, 0.9999990470704492}, {-1.8935557543462225, 0.9999991708597312}, {-1.8922257733534769, 0.9999991602203878}, {-1.8908957923607312, 0.9999991362340848}, {-1.8895658113679858, 0.9999991126949539}, {-1.8882358303752405, 0.9999990884305385}, {-1.8869058493824948, 0.9999990638854354}, {-1.8855758683897492, 0.9999990386571742}, {-1.8842458873970038, 0.9999989638977119}, {-1.8829159064042584, 0.9999989377690417}, {-1.8815859254115128, 0.9999989109396976}, {-1.8789259634260218, 0.999998855388958}, {-1.8775959824332764, 0.9999988266508401}, {-1.8762660014405308, 0.9999987971775294}, {-1.8736060394550398, 0.9999987410528275}, {-1.8722760584622944, 0.9999987095918798}, {-1.8709460774695488, 0.9999986774090821}, {-1.8682861154840578, 0.9999986160747723}, {-1.8669561344913124, 0.9999985816432845}, {-1.8656261534985668, 0.9999985438539628}, {-1.8629661915130757, 0.9999984724608688}, {-1.8576462675420935, 0.9999983151237146}, {-1.8563162865493479, 0.9999982738160372}, {-1.8549863055566025, 0.9999982320415448}, {-1.8523263435711113, 0.9999981448423371}, {-1.8470064196001292, 0.9999979585333943}, {-1.8363665716581652, 0.9999975344069465}, {-1.8351247262528718, 0.9999974796504046}, {-1.8338828808475784, 0.9999974238384163}, {-1.8313991900369917, 0.9999973090116231}, {-1.8264318084158184, 0.9999970651254422}, {-1.825189963010525, 0.9999970010556231}, {-1.823948117605232, 0.9999969357012142}, {-1.8214644267946452, 0.9999968010490302}, {-1.8164970451734717, 0.9999964938236995}, {-1.8152551997681783, 0.9999964188239678}, {-1.814013354362885, 0.9999963423727908}, {-1.8115296635522982, 0.9999961862235124}, {-1.806562281931125, 0.9999958541700694}, {-1.8053204365258315, 0.9999957665409684}, {-1.8040785911205384, 0.9999956772415705}, {-1.8015949003099516, 0.9999954947548426}, {-1.7966275186887781, 0.9999951076850856}, {-1.7953856732834848, 0.9999950055025371}, {-1.7941438278781914, 0.9999949214724524}, {-1.792901982472898, 0.9999948151375809}, {-1.7916601370676046, 0.9999947562426178}, {-1.7904182916623113, 0.9999946259566502}, {-1.7891764462570179, 0.9999945133833738}, {-1.7879346008517247, 0.9999943605741989}, {-1.7866927554464314, 0.9999941948659659}, {-1.785450910041138, 0.9999940756997426}, {-1.7842090646358448, 0.9999853095803058}, {-1.7829672192305515, 0.9999938305494639}, {-1.781725373825258, 0.9999937045989646}, {-1.7767579922040846, 0.9999931771926825}, {-1.7755161467987912, 0.9999930387850983}, {-1.7742743013934978, 0.9999928978549483}, {-1.7730324559882047, 0.9999927541987503}, {-1.7717906105829113, 0.9999926446381083}, {-1.766823228961738, 0.9999920344896116}, {-1.7655813835564447, 0.9999918743900946}, {-1.7643395381511513, 0.9999917113322483}, {-1.7618558473405646, 0.9999913738808348}, {-1.7568884657193913, 0.9999906690563927}, {-1.7556709803913462, 0.9999904867964248}, {-1.7544534950633008, 0.9999903020135952}, {-1.7520185244072102, 0.9999899224710888}, {-1.7471485830950293, 0.9999891214290461}, {-1.745931097766984, 0.9999889089602167}, {-1.7447136124389389, 0.9999886962827259}, {-1.7422786417828484, 0.9999882346109187}, {-1.7374087004706673, 0.9999873393869338}, {-1.7361912151426222, 0.9999870992201093}, {-1.7349737298145769, 0.9999868549282122}, {-1.7325387591584862, 0.9999863535388652}, {-1.7276688178463053, 0.999985297629938}, {-1.7179289352219433, 0.9999829732740252}, {-1.7167114498938982, 0.9999826579348272}, {-1.715493964565853, 0.9999823232754085}, {-1.7130589939097622, 0.9999816715520178}, {-1.7081890525975814, 0.9999802885724222}, {-1.706971567269536, 0.9999799281872496}, {-1.705754081941491, 0.9999795618044599}, {-1.7033191112854005, 0.9999788105562789}, {-1.6984491699732194, 0.9999772379782197}, {-1.6972316846451743, 0.9999768268616437}, {-1.696014199317129, 0.9999764089302569}, {-1.6935792286610383, 0.9999755528995672}, {-1.6887092873488574, 0.9999737509645236}, {-1.6789694047244954, 0.9999697872229499}, {-1.6776487284532902, 0.9999692097505417}, {-1.6763280521820847, 0.9999686220611128}, {-1.6736866996396742, 0.9999674195251415}, {-1.6684039945548528, 0.9999648777734735}, {-1.6670833182836475, 0.9999642152721526}, {-1.6657626420124423, 0.9999635414189817}, {-1.6631212894700316, 0.9999621596063376}, {-1.6578385843852104, 0.9999592691514606}, {-1.656517908114005, 0.9999585108472455}, {-1.6551972318427997, 0.9999577391610763}, {-1.652555879300389, 0.9999561537821314}, {-1.6472731742155677, 0.9999528288308557}, {-1.636707764045925, 0.9999454829334214}, {-1.6353870877747199, 0.9999444954483895}, {-1.6340664115035146, 0.9999434924001324}, {-1.631425058961104, 0.999941435438685}, {-1.6261423538762827, 0.9999371205592031}, {-1.6248216776050772, 0.999935996848294}, {-1.623501001333872, 0.9999348542870651}, {-1.6208596487914613, 0.9999325151668931}, {-1.61557694370664, 0.9999276064029297}, {-1.6142562674354348, 0.9999263302479066}, {-1.6129355911642294, 0.9999250338947724}, {-1.6102942386218189, 0.999922378706886}, {-1.6050115335369974, 0.9999167163916182}, {-1.594446123367355, 0.9999045889755379}, {-1.5932135826836018, 0.9999030618623989}, {-1.5919810419998488, 0.9999015092257613}, {-1.5895159606323426, 0.9998983450544718}, {-1.58458579789733, 0.9998917408162086}, {-1.5747254724273048, 0.9998773631829423}, {-1.5734929317435515, 0.9998754503382592}, {-1.5722603910597985, 0.9998735107421275}, {-1.5697953096922923, 0.999869551713484}, {-1.5648651469572796, 0.9998612987900672}, {-1.5550048214872545, 0.9998433795100543}, {-1.5537722808035013, 0.9998409979756889}, {-1.5525397401197483, 0.9998385838777809}, {-1.550074658752242, 0.999833656534612}, {-1.5451444960172294, 0.9998233969216762}, {-1.5352841705472042, 0.9998011679686847}, {-1.534051629863451, 0.9997982229148564}, {-1.532819089179698, 0.9997952359633802}, {-1.5303540078121918, 0.9997891453422978}, {-1.525423845077179, 0.9997764765099713}, {-1.515563519607154, 0.9997490890177844}, {-1.5142277879802408, 0.9997451579487973}, {-1.5128920563533277, 0.9997411717333738}, {-1.5102205930995012, 0.9997330334412805}, {-1.5048776665918484, 0.9997160663874408}, {-1.4941918135765426, 0.9996792475704299}, {-1.4928560819496295, 0.9996743598752241}, {-1.4915203503227161, 0.9996693505481199}, {-1.4888488870688898, 0.9996592436416984}, {-1.4835059605612368, 0.9996382575397712}, {-1.4728201075459313, 0.999592705079966}, {-1.471484375919018, 0.9995866696078268}, {-1.4701486442921048, 0.999580555124629}, {-1.4674771810382783, 0.999568086458599}, {-1.4621342545306255, 0.9995424503332538}, {-1.4514484015153197, 0.9994861685872881}, {-1.4501126698884066, 0.9994787637198393}, {-1.4487769382614935, 0.9994712652385395}, {-1.446105475007667, 0.9994559837072448}, {-1.4407625485000142, 0.9994242548943196}, {-1.4300766954847084, 0.9993558409601004}, {-1.428765323935043, 0.9993469805650224}, {-1.427453952385378, 0.999338013266418}, {-1.4248312092860478, 0.9993197565031188}, {-1.4195857230873874, 0.9992819606465962}, {-1.4090947506900666, 0.9992007236483965}, {-1.4077833791404015, 0.9991900264457069}, {-1.4064720075907364, 0.9991792047161208}, {-1.4038492644914062, 0.9991571998847195}, {-1.3986037782927456, 0.9991116067616671}, {-1.3881128058954246, 0.9990139217568158}, {-1.3868014343457595, 0.9990010834470414}, {-1.3854900627960944, 0.9989881005563509}, {-1.3828673196967642, 0.9989616882889311}, {-1.3776218334981036, 0.9989070810118008}, {-1.3671308611007826, 0.9987903715767564}, {-1.3461489163061406, 0.9985243493445592}, {-1.3449256803439278, 0.9985073990195588}, {-1.3437024443817147, 0.9984902815158422}, {-1.3412559724572888, 0.9984555404632981}, {-1.3363630286084371, 0.9983839956959111}, {-1.3265771409107336, 0.9982323494970692}, {-1.3253539049485208, 0.9982125639812585}, {-1.3241306689863077, 0.9981925895315967}, {-1.3216841970618818, 0.9981520735063417}, {-1.31679125321303, 0.9980688921523297}, {-1.3070053655153264, 0.9978922770547398}, {-1.3057821295531133, 0.9978692894333622}, {-1.3045588935909005, 0.997846088816509}, {-1.3021124216664748, 0.9977990423591898}, {-1.297219477817623, 0.9977023256994323}, {-1.2874335901199192, 0.9974980338730967}, {-1.2678618147245122, 0.9970430871476553}, {-1.2665353878191392, 0.9970098802042666}, {-1.2652089609137662, 0.9969763592693248}, {-1.2625561071030202, 0.9969083705014224}, {-1.257250399481528, 0.996768480601114}, {-1.246638984238544, 0.9964727580940685}, {-1.245312557333171, 0.9964342560696631}, {-1.243986130427798, 0.9963954014071987}, {-1.241333276617052, 0.9963166317342005}, {-1.2360275689955598, 0.9961547691720626}, {-1.2254161537525756, 0.9958131974678511}, {-1.2240897268472026, 0.9957687781682097}, {-1.2227632999418296, 0.9957239674834267}, {-1.2201104461310837, 0.9956331615179721}, {-1.2148047385095915, 0.9954467388853109}, {-1.2041933232666073, 0.995054113588714}, {-1.1829704927806393, 0.9941845562881513}, {-1.1817322014627183, 0.9941301723287128}, {-1.1804939101447975, 0.994075356452582}, {-1.178017327508956, 0.9939645462685043}, {-1.1730641622372726, 0.9937377164024556}, {-1.1631578316939057, 0.9932630700295612}, {-1.1433451706071724, 0.9922257877345021}, {-1.1421068792892517, 0.9921568869914348}, {-1.1408685879713307, 0.9920874924851774}, {-1.138392005335489, 0.9919311718246822}, {-1.1334388400638058, 0.9916593931964581}, {-1.1235325095204391, 0.9910607829175184}, {-1.1037198484337056, 0.9897636091220839}, {-1.102505917193033, 0.9896793525104558}, {-1.10129198595236, 0.9895945434322108}, {-1.0988641234710146, 0.9894232575679132}, {-1.0940083985083238, 0.9890739458302814}, {-1.0842969485829417, 0.988347807643131}, {-1.0648740487321777, 0.9867811037973162}, {-1.063660117491505, 0.9866779423585192}, {-1.062446186250832, 0.9865741554606973}, {-1.0600183237694867, 0.9863646646825954}, {-1.0551625988067959, 0.9859379958867616}, {-1.0454511488814138, 0.9850533442720415}, {-1.0260282490306498, 0.9831543627075137}, {-1.024711126846817, 0.9830191347292506}, {-1.0233940046629844, 0.982883069296527}, {-1.0207597602953187, 0.9826084153159967}, {-1.0154912715599873, 0.9820489223763847}, {-1.0049542940893248, 0.9808885047631647}, {-0.9838803391479998, 0.97839629922696}, {-0.9825632169641669, 0.978232739278653}, {-0.9812460947803341, 0.9780682455112656}, {-0.9786118504126685, 0.9777364435816783}, {-0.9733433616773373, 0.9770615750059496}, {-0.9628063842066747, 0.9756655324801319}, {-0.9417324292653497, 0.9726837905029193}, {-0.9405034426689691, 0.9725019114905035}, {-0.9392744560725884, 0.9723191456994302}, {-0.9368164828798271, 0.9719508994438933}, {-0.9319005364943046, 0.9712035686981527}, {-0.9220686437232595, 0.9696650436491283}, {-0.9024048581811692, 0.9664087407633783}, {-0.9011758715847886, 0.9661971383498521}, {-0.8999468849884079, 0.9659845727394955}, {-0.8974889117956466, 0.96555654391}, {-0.8925729654101241, 0.9646888028179549}, {-0.882741072639079, 0.9629063911835113}, {-0.8630772870969888, 0.9591502431726807}, {-0.8617451095574482, 0.9588864044569045}, {-0.8604129320179075, 0.9586213647453502}, {-0.857748576938826, 0.9580876749963376}, {-0.8524198667806631, 0.957005795745595}, {-0.8417624464643374, 0.9547835375518273}, {-0.8204476058316861, 0.9501019508120977}, {-0.7778179245663834, 0.9397667350422332}, {-0.7765101071040909, 0.9394287975910267}, {-0.7752022896417983, 0.9390896296977008}, {-0.772586654717213, 0.9384075052246403}, {-0.7673553848680426, 0.9370281689391579}, {-0.7568928451697016, 0.9342089731090796}, {-0.7359677657730197, 0.9283272728560416}, {-0.6941176069796561, 0.9155850924207811}, {-0.6928979251048157, 0.9151941330974187}, {-0.6916782432299753, 0.9148020667773933}, {-0.6892388794802944, 0.9140146042543776}, {-0.6843601519809326, 0.9124263842938652}, {-0.674602696982209, 0.9091968279809416}, {-0.655087786984762, 0.9025260249945454}, {-0.6160579669898679, 0.8883468306109261}, {-0.5313941066378353, 0.8538971968920662}, {-0.4523709238827418, 0.817573365397609}, {-0.3667435207654039, 0.7743807953770576}, {-0.282675162591944, 0.7289563051605858}, {-0.20424748201542325, 0.6846981958141256}, {-0.11921558107665804, 0.635529695313055}, {-0.03982435773483204, 0.5892489619831526}, {0.03800782066311598, 0.5441372262592987}, {0.12244421942330848, 0.49607528503835513}, {0.20123994058656178, 0.45250987954091276}, {0.28663988211205954, 0.407152862063349}, {0.3704807786936793, 0.3648610952913041}, {0.44868099767835984, 0.3276843287566191}, {0.533485437025285, 0.2900642661570392}, {0.6126491987752708, 0.25761450167907723}, {0.6902539155813786, 0.2283690416097323}, {0.7744628527497309, 0.19951091430991275}, {0.853031112321144, 0.17523044396149676}, {0.9382035922548017, 0.1516764109256164}, {1.01773539459152, 0.1321354703488507}, {1.0957081519843606, 0.11511708058392928}, {1.1802851297394454, 0.09885793268427572}, {1.2592214298975912, 0.08556247166217253}, {1.3447619504179815, 0.07299576959765242}, {1.4287434259944938, 0.06232015816343185}, {1.507084223974067, 0.05367775278694589}, {1.5920292423158844, 0.04557296466393676}, {1.6713335830607627, 0.03905273322517477}, {1.749078878861763, 0.03352045549149773}, {1.8334283950250079, 0.02835954602840246}, {1.9121372335913134, 0.024231813844447746}, {1.913510088040939, 0.02416516709616351}, {1.9148829424905645, 0.024098695135841394}, {1.9176286513898155, 0.02396627390112807}, {1.9231200691883177, 0.02370351006494595}, {1.9341029047853218, 0.023186201910335165}, {1.9560685759793301, 0.022183725832751574}, {1.9574414304289558, 0.022122465098547987}, {1.9588142848785812, 0.022061365963616793}, {1.9615599937778323, 0.021939650767255875}, {1.9670514115763345, 0.021698142355818396}, {1.9780342471733385, 0.02122272506009125}, {1.979407101622964, 0.02116400281664715}, {1.9807799560725896, 0.02110543593096895}, {1.9835256649718405, 0.020988766707262893}, {1.9890170827703426, 0.02075727686577825}, {1.9903899372199683, 0.02069978675372811}, {1.9917627916695937, 0.02064244897578438}, {1.9945085005688448, 0.020528228850690493}, {1.9958813550184704, 0.020471345751888585}, {1.9972542094680958, 0.020414613464019026}, {1.9986270639177213, 0.020358031613736532}, {1.999999918367347, 0.020301599828036317}}


==> figures/check-for-thin-plate-approx/check-tp-approx-0p1.dat <==
{ {-1.999999918367347, 0.9757050296143005}, {-1.9987731283177614, 0.9755310917986426}, {-1.997546338268176, 0.975356209127441}, {-1.995092758169005, 0.9750035893576975}, {-1.9901855979706633, 0.9742868941866886}, {-1.9803712775739797, 0.972806979196756}, {-1.9607426367806124, 0.9696559172332051}, {-1.959515846731027, 0.9694503096295538}, {-1.9582890566814415, 0.9692436667391031}, {-1.9558354765822705, 0.9688272618688983}, {-1.9509283163839288, 0.9679818998648927}, {-1.9411139959872452, 0.9662403620220255}, {-1.9214853551938782, 0.9625493615663293}, {-1.9201553742011326, 0.9622890396352742}, {-1.9188253932083872, 0.9620274015563842}, {-1.916165431222896, 0.9615001654977596}, {-1.910845507251914, 0.9604297666079157}, {-1.90020565930995, 0.9582245605129617}, {-1.8789259634260218, 0.9535514169211021}, {-1.8775959824332764, 0.9532475111781626}, {-1.8762660014405308, 0.9529422031388106}, {-1.8736060394550398, 0.9523273465839037}, {-1.8682861154840578, 0.9510806229695226}, {-1.8576462675420935, 0.9485185717034306}, {-1.8363665716581652, 0.9431158605584621}, {-1.8351247262528718, 0.9427889498271623}, {-1.8338828808475784, 0.9424607470645453}, {-1.8313991900369917, 0.9418004589978293}, {-1.8264318084158184, 0.9404642597167386}, {-1.8164970451734717, 0.9377293208678319}, {-1.7966275186887781, 0.9320063900962461}, {-1.7568884657193913, 0.9195320401371192}, {-1.7556709803913462, 0.9191279401809851}, {-1.7544534950633008, 0.9187225641476828}, {-1.7520185244072102, 0.9179079013709878}, {-1.7471485830950293, 0.9162628615110049}, {-1.7374087004706673, 0.9129098603342515}, {-1.7179289352219433, 0.905951575868831}, {-1.6789694047244954, 0.8910267007136721}, {-1.6776487284532902, 0.89049729222862}, {-1.6763280521820847, 0.8899663513021939}, {-1.6736866996396742, 0.8888998756240334}, {-1.6684039945548528, 0.88674857590821}, {-1.6578385843852104, 0.8823727259076318}, {-1.636707764045925, 0.8733307312899833}, {-1.594446123367355, 0.8541065027542573}, {-1.515563519607154, 0.8143762760379567}, {-1.4300766954847084, 0.766316931222626}, {-1.3461489163061406, 0.7151065747386602}, {-1.2678618147245122, 0.6648248395269811}, {-1.1829704927806393, 0.6088189538323994}, {-1.1037198484337056, 0.556288814788311}, {-1.0260282490306498, 0.5055573478223474}, {-0.9417324292653497, 0.45234098864149264}, {-0.8630772870969888, 0.4051478617535692}, {-0.7778179245663834, 0.3573137276883721}, {-0.6941176069796561, 0.314149265827526}, {-0.6160579669898679, 0.2774965551258445}, {-0.5313941066378353, 0.24173848364623607}, {-0.4523709238827418, 0.21204620278966876}, {-0.3667435207654039, 0.18369692124899226}, {-0.282675162591944, 0.15945770430016468}, {-0.20424748201542325, 0.13976188842720272}, {-0.11921558107665804, 0.12124365334767293}, {-0.03982435773483204, 0.10629558756167205}, {0.03800782066311598, 0.09354594858018377}, {0.12244421942330848, 0.08154671102012753}, {0.20123994058656178, 0.07181602374866534}, {0.28663988211205954, 0.06262116110470006}, {0.3704807786936793, 0.05474959584238062}, {0.44868099767835984, 0.04828246798138269}, {0.533485437025285, 0.04208450874592345}, {0.6126491987752708, 0.03696108763638684}, {0.6902539155813786, 0.03248149279080604}, {0.7744628527497309, 0.028158877328974763}, {0.853031112321144, 0.024577473892114166}, {0.9382035922548017, 0.02113760714918293}, {1.01773539459152, 0.018301968999731657}, {1.0957081519843606, 0.015842404460336655}, {1.1802851297394454, 0.013500472540380505}, {1.2592214298975912, 0.011592217482957242}, {1.3447619504179815, 0.009796526339801758}, {1.4287434259944938, 0.008280110975666484}, {1.507084223974067, 0.007061345992833559}, {1.5920292423158844, 0.0059283870615232746}, {1.6713335830607627, 0.005026223059326202}, {1.749078878861763, 0.004269034160814976}, {1.8334283950250079, 0.0035711124604942183}, {1.9121372335913134, 0.003019928391387137}, {1.913510088040939, 0.003011086269771067}, {1.9148829424905645, 0.0030022692462504815}, {1.9176286513898155, 0.0029847102241003505}, {1.9231200691883177, 0.0029498904154734175}, {1.9341029047853218, 0.0028814291462384654}, {1.9560685759793301, 0.002749105125491731}, {1.9574414304289558, 0.002741032596642998}, {1.9588142848785812, 0.0027329843227631824}, {1.9615599937778323, 0.002716956637957622}, {1.9670514115763345, 0.002685175002344427}, {1.9780342471733385, 0.0026226929349503947}, {1.979407101622964, 0.0026149828637006063}, {1.9807799560725896, 0.002607294855073326}, {1.9835256649718405, 0.0025919847859614503}, {1.9890170827703426, 0.002561626777148091}, {1.9903899372199683, 0.0025540915404682588}, {1.9917627916695937, 0.0025465778920887197}, {1.9945085005688448, 0.0025316151256652756}, {1.9958813550184704, 0.0025241658908421193}, {1.9972542094680958, 0.002516738014691174}, {1.9986270639177213, 0.0025093314308136665}, {1.999999918367347, 0.0025019460671006203}}


==> figures/check-for-thin-plate-approx/check-tp-approx-10.dat <==
{{-1.999999918367347, 1.},
{-1.7642565804260077, 1.},
{-1.5970502988445752, 1.},
{-1.4548652491610954, 1.},
{-1.3737197606009834, 1.},
{-1.2678920168940906, 1.},
{-1.1155292126261716, 1.},
{-0.9381246785190016, 1.}, {-0.9380454694762077, 0.9999997647098487}, {-0.9368164828798271, 0.9999997581454195}, {-0.9355874962834465, 0.9999997514548795}, {-0.9343585096870659, 0.9999997445652151}, {-0.9331295230906853, 0.9999997377399555}, {-0.9319005364943046, 0.9999997306118156}, {-0.9306715498979239, 0.9999997233269325}, {-0.9294425633015433, 0.9999997298137172}, {-0.9282135767051627, 0.9999997222307823}, {-0.9269845901087821, 0.9999997145162214}, {-0.9257556035124015, 0.9999997065623268}, {-0.9245266169160208, 0.9999996996647512}, {-0.9232976303196401, 0.9999996913925073}, {-0.9220686437232595, 0.9999995891726532}, {-0.9208396571268789, 0.9999995818744417}, {-0.9196106705304982, 0.9999995732945268}, {-0.9183816839341175, 0.9999995645250798}, {-0.9171526973377369, 0.9999995552551088}, {-0.9159237107413563, 0.9999995460488003}, {-0.9146947241449757, 0.999999536684288}, {-0.9134657375485951, 0.9999996188195995}, {-0.9122367509522143, 0.9999996086964517}, {-0.9110077643558336, 0.999999598368637}, {-0.909778777759453, 0.9999995940729456}, {-0.9085497911630724, 0.9999995832018661}, {-0.9073208045666918, 0.9999995720989084}, {-0.9060918179703112, 0.9999995607571716}, {-0.9048628313739305, 0.9999995492097764}, {-0.9024048581811692, 0.9999995282326682}, {-0.9011758715847886, 0.9999995159366818}, {-0.8999468849884079, 0.9999995033682595}, {-0.8974889117956466, 0.999999477346412}, {-0.896259925199266, 0.9999994646729228}, {-0.8950309386028854, 0.9999994509050497}, {-0.8938019520065048, 0.9999994393418195}, {-0.8925729654101241, 0.9999994250241742}, {-0.8913439788137434, 0.9999994104352896}, {-0.8901149922173628, 0.9999993928621423}, {-0.8888860056209822, 0.9999993880222955}, {-0.8876570190246016, 0.9999993662964412}, {-0.882741072639079, 0.9999992995323873}, {-0.8815120860426984, 0.9999992821375736}, {-0.8802830994463178, 0.999999264368173}, {-0.8778251262535565, 0.9999992270155442}, {-0.8765961396571758, 0.9999992081534367}, {-0.8753671530607952, 0.9999991896718254}, {-0.872909179868034, 0.9999991497341124}, {-0.8716801932716534, 0.9999991291247539}, {-0.8704512066752726, 0.9999991080771858}, {-0.8692222200788919, 0.9999990829200509}, {-0.8679932334825113, 0.9999990609795166}, {-0.8667642468861307, 0.9999990391963897}, {-0.8655352602897501, 0.9999989596881425}, {-0.8643062736933695, 0.9999989362807192}, {-0.8630772870969888, 0.9999989179448738}, {-0.8617451095574482, 0.9999988908167544}, {-0.8604129320179075, 0.9999988638210068}, {-0.857748576938826, 0.9999988079047764}, {-0.8564163993992853, 0.9999987790165071}, {-0.8550842218597445, 0.9999987494509598}, {-0.8524198667806631, 0.9999986883089502}, {-0.8510876892411223, 0.9999986565477422}, {-0.8497555117015816, 0.9999986242748432}, {-0.8484233341620409, 0.9999985931722475}, {-0.8470911566225002, 0.9999985594006263}, {-0.8457589790829596, 0.9999985248665895}, {-0.8444268015434189, 0.9999984951675761}, {-0.8430946240038781, 0.9999984580838143}, {-0.8417624464643374, 0.9999970389604934}, {-0.8404302689247967, 0.9999983834710654}, {-0.8390980913852559, 0.9999983449222961}, {-0.8377659138457152, 0.9999983971656687}, {-0.8364337363061746, 0.999998374264451}, {-0.835101558766634, 0.9999983329635662}, {-0.8337693812270932, 0.9999981958777439}, {-0.8324372036875525, 0.9999981528641115}, {-0.8311050261480117, 0.9999981091324425}, {-0.829772848608471, 0.9999981871031745}, {-0.8284406710689303, 0.9999980181741714}, {-0.8257763159898489, 0.999997921501348}, {-0.8244441384503083, 0.9999978722908739}, {-0.8231119609107675, 0.9999978222626844}, {-0.8204476058316861, 0.9999977189346051}, {-0.8191154282921453, 0.9999976656321846}, {-0.8177832507526046, 0.9999976084412147}, {-0.8164510732130639, 0.9999975354957723}, {-0.8151188956735232, 0.9999973112437557}, {-0.8137867181339826, 0.9999972281427949}, {-0.8124545405944419, 0.9999971681579862}, {-0.8111223630549012, 0.9999971068095277}, {-0.8097901855153604, 0.9999970443674352}, {-0.8084580079758197, 0.9999969797293352}, {-0.807125830436279, 0.999997086954171}, {-0.8057936528967382, 0.9999970212328088}, {-0.8044614753571976, 0.9999969545808313}, {-0.803129297817657, 0.9999968861198516}, {-0.8017971202781162, 0.9999968160074248}, {-0.7991327651990348, 0.9999966750130945}, {-0.797800587659494, 0.9999965859140338}, {-0.7964684101199533, 0.9999965100338334}, {-0.7951362325804125, 0.9999964324780558}, {-0.7938040550408719, 0.9999963932201908}, {-0.7884753448827091, 0.9999960595737569}, {-0.7871431673431684, 0.9999959718869297}, {-0.7858109898036276, 0.9999958838454192}, {-0.7831466347245463, 0.9999956986106003}, {-0.7778179245663834, 0.9999952933282223}, {-0.7765101071040909, 0.999995192094105}, {-0.7752022896417983, 0.9999950886774797}, {-0.7738944721795056, 0.9999949834028552}, {-0.772586654717213, 0.999994828677325}, {-0.7673553848680426, 0.9999943779899462}, {-0.7568928451697016, 0.9999933645910919}, {-0.755585027707409, 0.9999932265125424}, {-0.7542772102451163, 0.9999930857581877}, {-0.7516615753205311, 0.9999927975303445}, {-0.7503537578582384, 0.9999926481839451}, {-0.7490459403959459, 0.9999924972343849}, {-0.7464303054713606, 0.9999921843881475}, {-0.745122488009068, 0.9999920235647398}, {-0.7438146705467754, 0.9999918598205998}, {-0.7425068530844827, 0.9999916927923033}, {-0.7411990356221901, 0.9999915225961544}, {-0.7398912181598976, 0.9999919269625699}, {-0.7385834006976049, 0.9999917498082559}, {-0.7372755832353123, 0.9999915675921665}, {-0.7359677657730197, 0.9999913820301026}, {-0.7346599483107271, 0.9999911929919018}, {-0.7333521308484345, 0.9999910004725098}, {-0.7320443133861418, 0.9999902374562903}, {-0.7307364959238493, 0.999990037780527}, {-0.7294286784615567, 0.9999898364332207}, {-0.728120860999264, 0.9999896307080096}, {-0.7255052260746788, 0.9999892086228208}, {-0.7241974086123862, 0.9999889921400762}, {-0.7228895911500937, 0.9999887705125917}, {-0.7202739562255084, 0.9999882831675371}, {-0.7150426863763379, 0.9999873247985009}, {-0.7137348689140454, 0.999987074493832}, {-0.7124270514517528, 0.9999868191990015}, {-0.7098114165271675, 0.9999862947554272}, {-0.7045801466779971, 0.9999851863833659}, {-0.6941176069796561, 0.9999827174628462}, {-0.6928979251048157, 0.9999824061730086}, {-0.6916782432299753, 0.99998208972967}, {-0.6892388794802944, 0.9999814409338577}, {-0.6843601519809326, 0.9999800774076295}, {-0.6831404701060921, 0.9999797226545962}, {-0.6819207882312517, 0.9999793623327374}, {-0.6794814244815708, 0.9999786269627425}, {-0.674602696982209, 0.999977076137868}, {-0.6733830151073685, 0.9999766726840471}, {-0.6721633332325281, 0.9999762620959112}, {-0.6697239694828472, 0.9999754223733418}, {-0.6648452419834855, 0.9999737100246139}, {-0.655087786984762, 0.9999698327188394}, {-0.6538681051099215, 0.999969313112951}, {-0.6526484232350811, 0.9999687853439166}, {-0.6502090594854002, 0.9999677038272229}, {-0.6453303319860385, 0.9999654399326808}, {-0.6441106501111982, 0.9999648518815646}, {-0.6428909682363577, 0.9999642560435331}, {-0.6404516044866768, 0.9999630339761532}, {-0.635572876987315, 0.9999604751068014}, {-0.6343531951124746, 0.9999598107150582}, {-0.6331335132376341, 0.9999591362112742}, {-0.6306941494879532, 0.9999577558712264}, {-0.6258154219885914, 0.9999548743697552}, {-0.6160579669898679, 0.999948555310945}, {-0.6147350941718674, 0.9999476386887419}, {-0.6134122213538669, 0.9999467079261253}, {-0.6107664757178659, 0.9999448017035062}, {-0.6054749844458638, 0.9999407995233941}, {-0.6041521116278633, 0.9999397595189494}, {-0.6028292388098628, 0.9999387028286842}, {-0.6001834931738618, 0.9999365397882011}, {-0.5948920019018598, 0.9999319294842146}, {-0.5935691290838593, 0.9999307509490954}, {-0.5922462562658588, 0.9999295538504519}, {-0.5896005106298577, 0.9999271035481613}, {-0.5843090193578557, 0.9999220804884962}, {-0.5737260368138516, 0.9999107083662595}, {-0.5724031639958511, 0.9999092026193176}, {-0.5710802911778505, 0.9999076740019548}, {-0.5684345455418496, 0.9999045475906865}, {-0.5631430542698475, 0.9998980054523529}, {-0.561820181451847, 0.9998963080549519}, {-0.5604973086338465, 0.9998945852441216}, {-0.5578515629978454, 0.9998909058837947}, {-0.5525600717258434, 0.9998836954839274}, {-0.551237198907843, 0.9998817853471285}, {-0.5499143260898425, 0.9998798470794636}, {-0.5485914532718419, 0.9998778804250199}, {-0.5472685804538414, 0.9998758847789961}, {-0.5459457076358409, 0.9998738598493921}, {-0.5446228348178404, 0.9998718123522058}, {-0.5432999619998399, 0.9998697277646187}, {-0.5419770891818394, 0.999839258673231}, {-0.5406542163638388, 0.9998654673802804}, {-0.5393313435458383, 0.9998632904672713}, {-0.5380084707278379, 0.9998610768946331}, {-0.5366855979098373, 0.9998588364039238}, {-0.5353627250918368, 0.9998565635575654}, {-0.5340398522738363, 0.9998542575565084}, {-0.5313941066378353, 0.9998495448721216}, {-0.530159369407287, 0.9998473012435699}, {-0.5289246321767387, 0.9998450268543164}, {-0.526455157715642, 0.9998403786002984}, {-0.5215162087934486, 0.9998306203225754}, {-0.5116383109490619, 0.9998097340585445}, {-0.5104035737185135, 0.9998069665710841}, {-0.5091688364879652, 0.999804162674089}, {-0.5066993620268685, 0.9997985492351967}, {-0.5017604131046752, 0.9997866631003038}, {-0.49188251526028853, 0.9997608194338907}, {-0.49064777802974024, 0.9997574271147577}, {-0.4894130407991919, 0.999753991771934}, {-0.4869435663380952, 0.9997470478102672}, {-0.48200461741590184, 0.9997333248330041}, {-0.4721267195715152, 0.9997013565449411}, {-0.47089198234096685, 0.9996972243595708}, {-0.4696572451104185, 0.9996930374953678}, {-0.4671877706493218, 0.9996845095130629}, {-0.4622488217271285, 0.9996668215412062}, {-0.4523709238827418, 0.9996288115443523}, {-0.45103299570903344, 0.9996233764201319}, {-0.449695067535325, 0.999617870837316}, {-0.4470192111879082, 0.9996066457946684}, {-0.4416674984930746, 0.9995833126987246}, {-0.43096407310340734, 0.9995327659719344}, {-0.42962614492969897, 0.9995262702596187}, {-0.42828821675599055, 0.9995195309432936}, {-0.42561236040857375, 0.9995058013060781}, {-0.4202606477137401, 0.9994773190625882}, {-0.4095572223240729, 0.9994159461211644}, {-0.4082192941503645, 0.9994078486166337}, {-0.4068813659766561, 0.9993996273877475}, {-0.4042055096292393, 0.9993829319169903}, {-0.39885379693440565, 0.9993483162877602}, {-0.3881503715447384, 0.999273945610706}, {-0.38681244337103, 0.9992641478046125}, {-0.38547451519732157, 0.9992542314040316}, {-0.38279865884990477, 0.999234054553784}, {-0.37744694615507113, 0.9991922679297282}, {-0.3667435207654039, 0.9991026965090799}, {-0.3654299526689436, 0.9990911295093167}, {-0.3641163845724833, 0.9990794284292142}, {-0.36148924837956264, 0.9990556427306305}, {-0.35623497599372145, 0.9990064644213393}, {-0.34572643122203894, 0.9989014216180533}, {-0.3444128631255786, 0.9988876352962615}, {-0.3430992950291183, 0.9988736993921676}, {-0.3404721588361977, 0.9988453716131286}, {-0.33521788645035644, 0.9987857265585217}, {-0.32470934167867394, 0.9986621295836632}, {-0.3233957735822136, 0.9986457859954302}, {-0.3220822054857533, 0.9986292706815704}, {-0.3194550692928327, 0.9985957184411248}, {-0.31420079690699143, 0.9985264898164046}, {-0.3036922521353089, 0.9983791867422066}, {-0.282675162591944, 0.9980462950489623}, {-0.28144973008293583, 0.9980252089416954}, {-0.28022429757392775, 0.9980039259680386}, {-0.27777343255591147, 0.9979607725580989}, {-0.2728717025198789, 0.9978720729314319}, {-0.2630682424478138, 0.9976846752654839}, {-0.26184280993880565, 0.997660306705974}, {-0.2606173774297975, 0.99763572047756}, {-0.25816651241178123, 0.9975858889882195}, {-0.2532647823757487, 0.9974835461922634}, {-0.2434613223036836, 0.997267784993385}, {-0.24223588979467547, 0.9972397464360684}, {-0.24101045728566733, 0.9972114644014027}, {-0.23855959226765105, 0.9971541647440773}, {-0.23365786223161852, 0.9970365769199462}, {-0.22385440215955343, 0.996789201280663}, {-0.20424748201542325, 0.9962417519100533}, {-0.20291885856325503, 0.9962019861409235}, {-0.20159023511108684, 0.9961618639299722}, {-0.19893298820675043, 0.9960805647853223}, {-0.1936184943980776, 0.995913619360246}, {-0.18298950678073195, 0.9955619292703882}, {-0.18166088332856373, 0.9955162481098072}, {-0.18033225987639553, 0.9954701762894098}, {-0.17767501297205912, 0.9953768513449187}, {-0.1723605191633863, 0.9951853970179146}, {-0.16173153154604064, 0.9947827058320249}, {-0.16040290809387242, 0.9947304691827061}, {-0.15907428464170423, 0.9946777994636601}, {-0.15641703773736781, 0.9945711550659756}, {-0.151102543928695, 0.994352568767621}, {-0.14047355631134933, 0.9938935901002913}, {-0.11921558107665804, 0.9928835283655444}, {-0.11797509321194202, 0.9928206082312725}, {-0.11673460534722599, 0.9927572346233721}, {-0.11425362961779392, 0.9926291182643145}, {-0.10929167815892979, 0.9923673352172072}, {-0.09936777524120155, 0.9918210676357919}, {-0.07951996940574504, 0.9906333769481127}, {-0.07827948154102901, 0.990554761519134}, {-0.07703899367631298, 0.9904756153947145}, {-0.07455801794688091, 0.9903157213894329}, {-0.06959606648801679, 0.9899894551703734}, {-0.05967216357028854, 0.9893104494023259}, {-0.03982435773483204, 0.987842035171504}, {-0.0386082299473641, 0.9877470985758667}, {-0.03739210215989616, 0.9876515730705837}, {-0.03495984658496029, 0.9874587514591378}, {-0.030095335435088535, 0.9870659603784702}, {-0.020366313135345034, 0.9862511833475278}, {-0.0009082685358580284, 0.9845004993634429}, {0.0003078592516099095, 0.9843855487833651}, {0.0015239870390778474, 0.9842699322502753}, {0.003956242614013723, 0.9840366924242038}, {0.008820753763885475, 0.9835621197798947}, {0.018549776063628978, 0.9825801677257343}, {0.03800782066311598, 0.9804798892186029}, {0.03932713939374399, 0.980330755927342}, {0.040646458124371995, 0.9801807211836568}, {0.043285095585628014, 0.9798780137224661}, {0.04856237050814005, 0.9792619620331137}, {0.05911692035316411, 0.9779866197429301}, {0.08022602004321223, 0.9752575722708516}, {0.08154533877384024, 0.9750788977370469}, {0.08286465750446825, 0.9748992517333402}, {0.08550329496572426, 0.9745370355769124}, {0.0907805698882363, 0.9738008127765194}, {0.10133511973326036, 0.9722805726642805}, {0.12244421942330848, 0.9690439764743416}, {0.12367540256648432, 0.9688467502686975}, {0.12490658570966015, 0.96864877846834}, {0.1273689519960118, 0.9682500530995809}, {0.13229368456871515, 0.9674414089696596}, {0.1421431497141218, 0.9657788704092559}, {0.16184208000493513, 0.9622689128440611}, {0.163073263148111, 0.9620412241492821}, {0.16430444629128682, 0.9618125443799482}, {0.16676681257763848, 0.9613522032915703}, {0.1716915451503418, 0.9604195401186865}, {0.18154101029574846, 0.9585058776766253}, {0.20123994058656178, 0.9544819273946016}, {0.20257431467289766, 0.9541997348130373}, {0.20390868875923357, 0.953916310454023}, {0.2065774369319054, 0.9533457584423235}, {0.21191493327724897, 0.9521897743389814}, {0.2225899259679362, 0.9498178520029422}, {0.24393991134931065, 0.9448308320544685}, {0.28663988211205954, 0.9338605396801523}, {0.2879498961211473, 0.9335026038677962}, {0.2892599101302351, 0.9331433827460258}, {0.29187993814841073, 0.9324210782928991}, {0.297119994184762, 0.9309610257477866}, {0.3076001062574645, 0.9279788275472913}, {0.3285603304028694, 0.9217649325457952}, {0.3704807786936793, 0.9083318278522269}, {0.3717026571153149, 0.9079201312948011}, {0.3729245355369506, 0.9075072929714436}, {0.37536829238022185, 0.9066781915393829}, {0.38025580606676435, 0.9050062945710263}, {0.39003083343984946, 0.9016076619759105}, {0.40958088818601956, 0.8945922479221753}, {0.44868099767835984, 0.8796954565476027}, {0.533485437025285, 0.8435467482245181}, {0.6126491987752708, 0.805423378458302}, {0.6902539155813786, 0.7645198623747028}, {0.7744628527497309, 0.7169878810797105}, {0.853031112321144, 0.6705352436053794}, {0.9382035922548017, 0.6188777564196027}, {1.01773539459152, 0.5703142899608358}, {1.0957081519843606, 0.5231726093768075}, {1.1802851297394454, 0.4733197998351788}, {1.2592214298975912, 0.42858837958399465}, {1.3447619504179815, 0.38259475225881395}, {1.4287434259944938, 0.3403297923221698}, {1.507084223974067, 0.3037053057253167}, {1.5920292423158844, 0.26717171914515264}, {1.6713335830607627, 0.23607239334466254}, {1.749078878861763, 0.20835969926170805}, {1.8334283950250079, 0.18129218011351106}, {1.9121372335913134, 0.15870907590087077}, {1.913510088040939, 0.1583371326752861}, {1.9148829424905645, 0.15796592488578529}, {1.9176286513898155, 0.157225712038387}, {1.9231200691883177, 0.1557540716661257}, {1.9341029047853218, 0.15284574826135272}, {1.9560685759793301, 0.14716719134097764}, {1.9574414304289558, 0.14681832928095692}, {1.9588142848785812, 0.14647017381040003}, {1.9615599937778323, 0.14577597608421616}, {1.9670514115763345, 0.14439601192248397}, {1.9780342471733385, 0.14166959780778524}, {1.979407101622964, 0.14133191943629583}, {1.9807799560725896, 0.14099493200705024}, {1.9835256649718405, 0.14032302619207795}, {1.9890170827703426, 0.13898746396370076}, {1.9903899372199683, 0.1386552852950916}, {1.9917627916695937, 0.13832379434413175}, {1.9945085005688448, 0.13766285226539293}, {1.9958813550184704, 0.1373334023974648}, {1.9972542094680958, 0.13700464732856799}, {1.9986270639177213, 0.13667655547629368}, {1.999999918367347, 0.136349141213699}}


==> figures/check-for-thin-plate-approx/check-tp-approx-100.dat <==
{{-1.999999918367347, 1.},
{-1.6844994149369779, 1.},
{-1.4418754308260275, 1.},
{-1.188099680324257, 1.},
{-1.113700147720865, 1.},
{-1.0360215620096815, 1.},
{-0.4777626964002055, 1.},
{-0.07828163982750194, 1.},
{0.025818820589420893, 1.},
{0.14032519604733046, 1.}, {0.14091196657094596, 0.9999988995364455}, {0.1421431497141218, 0.9999988742009697}, {0.14337433285729767, 0.9999988494024851}, {0.1446055160004735, 0.9999988229915721}, {0.14583669914364933, 0.9999987967740568}, {0.14706788228682516, 0.9999987692409783}, {0.148299065430001, 0.9999987404113725}, {0.14953024857317682, 0.9999987121233221}, {0.15076143171635265, 0.9999986828534813}, {0.15199261485952847, 0.9999986354959562}, {0.16184208000493513, 0.9999983720410633}, {0.163073263148111, 0.9999983374876439}, {0.16430444629128682, 0.9999983012061016}, {0.16553562943446265, 0.999998263867961}, {0.16676681257763848, 0.9999966478401504}, {0.1679979957208143, 0.9999981867534491}, {0.16922917886399014, 0.9999981445122338}, {0.17046036200716597, 0.9999981064648977}, {0.1716915451503418, 0.9999980626899839}, {0.17292272829351762, 0.9999981589757637}, {0.17415391143669345, 0.9999979776129468}, {0.17538509457986928, 0.99999793389529}, {0.1766162777230451, 0.999997831708029}, {0.17784746086622094, 0.9999977818034469}, {0.17907864400939677, 0.9999977353564243}, {0.18154101029574846, 0.9999976396180643}, {0.1827721934389243, 0.9999975904079246}, {0.18400337658210014, 0.9999975383334796}, {0.18523455972527597, 0.9999974904940433}, {0.1864657428684518, 0.9999973134515592}, {0.18769692601162763, 0.999997259332208}, {0.18892810915480346, 0.9999972041218084}, {0.1901592922979793, 0.9999971470735867}, {0.19139047544115512, 0.999997090408926}, {0.19262165858433095, 0.9999970069587713}, {0.19385284172750678, 0.9999971337332155}, {0.1950840248706826, 0.999997073869138}, {0.19631520801385843, 0.9999970128943334}, {0.19754639115703426, 0.9999969462363457}, {0.1987775743002101, 0.9999968868670804}, {0.20123994058656178, 0.9999967555246632}, {0.20257431467289766, 0.99999668256309}, {0.20390868875923357, 0.9999966165770858}, {0.2065774369319054, 0.9999964628777408}, {0.21191493327724897, 0.9999961225542087}, {0.21324930736358488, 0.9999960368242271}, {0.2145836814499208, 0.9999959488794538}, {0.21725242962259259, 0.9999957592766546}, {0.21858680370892847, 0.9999956659099226}, {0.21992117779526438, 0.999995570625692}, {0.2212555518816003, 0.999995505653605}, {0.2225899259679362, 0.9999954064100239}, {0.2239243000542721, 0.999995255477018}, {0.22525867414060802, 0.9999951522064746}, {0.2279274223132798, 0.9999949070876131}, {0.23326491865862342, 0.9999944550525598}, {0.24393991134931065, 0.9999934350588964}, {0.24527428543564656, 0.9999932959000354}, {0.24660865952198247, 0.9999931539784509}, {0.24927740769465426, 0.9999928616118791}, {0.25461490403999787, 0.9999922416532185}, {0.2559492781263338, 0.9999920789559636}, {0.2572836522126697, 0.9999919130756724}, {0.2599524003853415, 0.9999915712374181}, {0.2652898967306851, 0.9999909030807085}, {0.266624270817021, 0.9999907119384386}, {0.26795864490335686, 0.9999905187910855}, {0.2706273930760287, 0.9999901208469093}, {0.2759648894213723, 0.9999892786089946}, {0.28663988211205954, 0.9999873917773837}, {0.2879498961211473, 0.9999871400952939}, {0.2892599101302351, 0.9999868843696296}, {0.29187993814841073, 0.9999863573993389}, {0.297119994184762, 0.9999852448307065}, {0.2984300081938498, 0.9999849539637355}, {0.2997400222029376, 0.9999846577924226}, {0.30236005022111323, 0.999984049267395}, {0.3076001062574645, 0.9999827652947352}, {0.3089101202665523, 0.9999824283452382}, {0.3102201342756401, 0.9999820887634168}, {0.3128401622938157, 0.9999813292312031}, {0.318080218330167, 0.9999798400158163}, {0.3285603304028694, 0.9999766142655525}, {0.3298703444119572, 0.9999761693835059}, {0.331180358421045, 0.9999757178639161}, {0.3338003864392206, 0.9999747914039003}, {0.33904044247557186, 0.9999728418567436}, {0.34035045648465967, 0.9999723330894228}, {0.3416604704937475, 0.9999718156509927}, {0.3442804985119231, 0.9999707541848104}, {0.34952055454827435, 0.9999685534273144}, {0.35083056855736217, 0.9999678843264311}, {0.35214058256645, 0.9999672923539852}, {0.3547606105846256, 0.9999661650083679}, {0.36000066662097685, 0.999963619240647}, {0.3704807786936793, 0.9999579799276872}, {0.3717026571153149, 0.9999572736998109}, {0.3729245355369506, 0.9999564757195623}, {0.37536829238022185, 0.9999550099363671}, {0.38025580606676435, 0.9999519426077096}, {0.39003083343984946, 0.9999452316702742}, {0.3912527118614851, 0.9999443353971696}, {0.3924745902831207, 0.9999434253860691}, {0.39491834712639196, 0.9999415304008871}, {0.3961402255480276, 0.9999405796066911}, {0.3973621039696632, 0.9999400040281667}, {0.3985839823912989, 0.9999390240582846}, {0.3998058608129345, 0.9999380298296795}, {0.40102773923457014, 0.9999370210855725}, {0.4022496176562058, 0.9999359981080863}, {0.40469337449947707, 0.9999336442635032}, {0.40958088818601956, 0.9999292792418476}, {0.4108027666076552, 0.9999280357235388}, {0.4120246450292908, 0.9999268885011878}, {0.41446840187256206, 0.9999243607836484}, {0.4193559155591046, 0.99991946551947}, {0.42057779398074024, 0.9999181983384664}, {0.4217996724023759, 0.9999169131219038}, {0.4242434292456472, 0.9999142869593208}, {0.4291309429321897, 0.999908992781964}, {0.4303528213538253, 0.999907575394361}, {0.4315746997754609, 0.999906137379765}, {0.43401845661873223, 0.9999032003997672}, {0.4389059703052748, 0.9998970855089798}, {0.44868099767835984, 0.9998837767631823}, {0.4500060670431555, 0.9998818590571599}, {0.4513311364079512, 0.9998799121908629}, {0.4539812751375426, 0.9998759330316551}, {0.45928155259672543, 0.9998676180604948}, {0.4698821075150911, 0.99984936825972}, {0.4712071768798868, 0.9998469441153043}, {0.4725322462446825, 0.9998444912549233}, {0.4751823849742739, 0.9998394788456108}, {0.4804826624334567, 0.9998291243333048}, {0.49108321735182237, 0.9998064178929041}, {0.49240828671661807, 0.9998033886752501}, {0.4937333560814138, 0.9998003173628244}, {0.4963834948110052, 0.9997940457227615}, {0.501683772270188, 0.9997809715683966}, {0.5122843271885537, 0.9997525867582758}, {0.5136093965533494, 0.9997488180485581}, {0.5149344659181451, 0.9997456275015135}, {0.5162595352829408, 0.9997411271099073}, {0.5175846046477365, 0.9997372037164006}, {0.5228848821069193, 0.9997209764167121}, {0.533485437025285, 0.9996858205909436}, {0.5347223708026285, 0.999681474013752}, {0.535959304579972, 0.9996770741872265}, {0.5384331721346591, 0.9996681126880609}, {0.5433809072440332, 0.9996495265964974}, {0.5532763774627814, 0.999609573256672}, {0.5545133112401248, 0.9996043020425085}, {0.5557502450174684, 0.9995989723160141}, {0.5582241125721554, 0.9995881228585012}, {0.5631718476815296, 0.9995656279860872}, {0.5730673179002779, 0.9995174169440194}, {0.5743042516776213, 0.9995110687689469}, {0.5755411854549649, 0.999504647843398}, {0.578015053009652, 0.9994915819498262}, {0.5829627881190261, 0.9994645375291508}, {0.5928582583377744, 0.9994064928696498}, {0.5940951921151179, 0.9993988854484684}, {0.5953321258924614, 0.9993911905980832}, {0.5978059934471485, 0.9993756861222056}, {0.6027537285565225, 0.9993433329005469}, {0.6126491987752708, 0.9992741438871574}, {0.6138617724753663, 0.9992652470435975}, {0.6150743461754618, 0.9992562551232295}, {0.6174994935756526, 0.9992379828077695}, {0.6223497883760343, 0.9992002619106035}, {0.6320503779767978, 0.9991199036677345}, {0.6332629516768933, 0.9991093811284927}, {0.6344755253769887, 0.9990987494588388}, {0.6369006727771795, 0.9990771543337279}, {0.6417509675775612, 0.9990326126777234}, {0.6514515571783247, 0.9989379134034089}, {0.6526641308784202, 0.9989255271292576}, {0.6538767045785157, 0.9989130159155993}, {0.6563018519787065, 0.998887614449091}, {0.6611521467790882, 0.9988352666197343}, {0.6708527363798517, 0.9987241482429493}, {0.6902539155813786, 0.9984742469556838}, {0.691569680224634, 0.9984558769383541}, {0.6928854448678896, 0.9984373126537571}, {0.6955169741544007, 0.99839960855241}, {0.7007800327274227, 0.9983218535730282}, {0.7113061498734667, 0.9981565919333848}, {0.7126219145167223, 0.9981349872499539}, {0.7139376791599777, 0.9981131666575251}, {0.7165692084464887, 0.9980688701027643}, {0.7218322670195108, 0.9979775704362978}, {0.7323583841655548, 0.997783975296162}, {0.7336741488088103, 0.9977587408975597}, {0.7349899134520658, 0.9977332227828551}, {0.7376214427385768, 0.9976814449442375}, {0.7428845013115988, 0.997574869855143}, {0.7534106184576428, 0.997349212464915}, {0.7744628527497309, 0.996844156478824}, {0.7756904818055343, 0.9968123720289525}, {0.7769181108613377, 0.9967803186433561}, {0.7793733689729443, 0.996715397328653}, {0.7842838851961575, 0.9965822514120501}, {0.7941049176425843, 0.9963023560256195}, {0.7953325466983876, 0.9962660541919934}, {0.7965601757541909, 0.9962294543527999}, {0.7990154338657975, 0.9961553286757103}, {0.8039259500890109, 0.9960035935065497}, {0.8137469825354375, 0.9956848102340263}, {0.8149746115912408, 0.9956435216781021}, {0.8162022406470442, 0.9956018990476301}, {0.8186574987586508, 0.9955176646599123}, {0.8235680149818642, 0.9953451642124739}, {0.8333890474282908, 0.9949835707567237}, {0.853031112321144, 0.9941905170204722}, {0.8543619323201075, 0.9941332510633626}, {0.8556927523190708, 0.994075521361084}, {0.8583543923169976, 0.9939586632835157}, {0.8636776723128512, 0.9937192549080547}, {0.8743242323045585, 0.9932170931340273}, {0.8756550523035218, 0.9931520748357202}, {0.8769858723024853, 0.9930865517457231}, {0.8796475123004122, 0.992953960775714}, {0.8849707922962657, 0.9926825502670055}, {0.8956173522879729, 0.9921141590956835}, {0.8969481722869364, 0.9920406566310305}, {0.8982789922858997, 0.9919665995122828}, {0.9009406322838265, 0.9918168072128034}, {0.9062639122796801, 0.9915104302636434}, {0.9169104722713872, 0.9908698292135759}, {0.9382035922548017, 0.9894718299586973}, {0.939446276666313, 0.989385229665396}, {0.9406889610778242, 0.9892980605168277}, {0.9431743299008466, 0.9891220055201825}, {0.9481450675468914, 0.9887629573638794}, {0.9580865428389813, 0.9880165274134791}, {0.9779694934231609, 0.9864058068645604}, {0.9792121778346721, 0.9862997381498572}, {0.9804548622461833, 0.9861930140576657}, {0.9829402310692057, 0.9859775983316692}, {0.9879109687152506, 0.9855388409036}, {0.9978524440073404, 0.9846290092432498}, {1.01773539459152, 0.982675652143924}, {1.0189537189257831, 0.9825499692017291}, {1.0201720432600463, 0.9824235804283812}, {1.0226086919285726, 0.9821686491772048}, {1.027481989265625, 0.981650249262754}, {1.0372285839397302, 0.9805786169595327}, {1.0567217732879404, 0.9782916029062043}, {1.0579400976222035, 0.9781421272903214}, {1.0591584219564667, 0.9779918681498775}, {1.061595070624993, 0.977688991273804}, {1.0664683679620455, 0.9770737332121324}, {1.0762149626361506, 0.975804677600152}, {1.0957081519843606, 0.9731082349556757}, {1.0970296672617836, 0.9729176130230534}, {1.098351182539207, 0.9727259820046755}, {1.1009942130940535, 0.9723396794446929}, {1.1062802742037463, 0.9715548430346413}, {1.1168523964231318, 0.9699356185947267}, {1.1379966408619029, 0.9664938918389464}, {1.1393181561393262, 0.9662695952837382}, {1.1406396714167493, 0.9660442019246616}, {1.1432827019715956, 0.9655901143099475}, {1.1485687630812884, 0.9646686629186755}, {1.1591408853006742, 0.9627719726860863}, {1.1802851297394454, 0.9587597537334724}, {1.1815185094294165, 0.9585165425196466}, {1.1827518891193876, 0.9582723016735151}, {1.1852186484993297, 0.9577807569645181}, {1.1901521672592137, 0.956785314464431}, {1.200019204778982, 0.9547446232606138}, {1.2197532798185184, 0.9504609719675324}, {1.2209866595084895, 0.9501841762696882}, {1.2222200391984606, 0.949906304584835}, {1.2246867985784027, 0.9493473273138316}, {1.2296203173382867, 0.9482163955038415}, {1.239487354858055, 0.9459023103106613}, {1.2592214298975912, 0.9410628758795487}, {1.2605580005307222, 0.9407248241984296}, {1.2618945711638534, 0.9403854599335076}, {1.2645677124301158, 0.9397027880542151}, {1.2699139949626401, 0.9383216370613273}, {1.2806065600276888, 0.9354957897859347}, {1.3019916901577864, 0.9295878857550554}, {1.3447619504179815, 0.9167344376758416}, {1.3460741609738647, 0.9163180507745095}, {1.3473863715297476, 0.9159003490794152}, {1.3500107926415135, 0.9150611183397013}, {1.3552596348650456, 0.91336661694255}, {1.3657573193121095, 0.9099142608402133}, {1.3867526882062378, 0.9027568858328855}, {1.4287434259944938, 0.8874357665302499}, {1.507084223974067, 0.855347084194513}, {1.5920292423158844, 0.8157301716820377}, {1.6713335830607627, 0.7747791862021512}, {1.749078878861763, 0.7316058917394125}, {1.8334283950250079, 0.6822678466169163}, {1.9121372335913134, 0.634770147841431}, {1.913510088040939, 0.6339343831430592}, {1.9148829424905645, 0.6330984550630635}, {1.9176286513898155, 0.6314261258855827}, {1.9231200691883177, 0.6280796978621103}, {1.9341029047853218, 0.6213807137925591}, {1.9560685759793301, 0.6079658914865389}, {1.9574414304289558, 0.6071270190365395}, {1.9588142848785812, 0.6062881608277478}, {1.9615599937778323, 0.6046102909513931}, {1.9670514115763345, 0.6012544003434444}, {1.9780342471733385, 0.5945429430044246}, {1.979407101622964, 0.5937041206183559}, {1.9807799560725896, 0.5928653364926266}, {1.9835256649718405, 0.5911878973290323}, {1.9890170827703426, 0.5878336135072529}, {1.9903899372199683, 0.5869952041213102}, {1.9917627916695937, 0.5861568674641001}, {1.9945085005688448, 0.5844760690206702}, {1.9958813550184704, 0.5836423167110952}, {1.9972542094680958, 0.5828042995717682}, {1.9986270639177213, 0.5819663720212216}, {1.999999918367347, 0.581128540757615}}


==> figures/check-for-thin-plate-approx/check-tp-approx-tp01.dat <==
{{-2.9999998979591838, 0.9995828959463517}, {-2.998466410397202, 0.9995814196250801}, {-2.99693292283522, 0.9995799382292627}, {-2.9938659477112566, 0.999576960702469}, {-2.987731997463329, 0.9995709399853424}, {-2.9754640969674746, 0.9995586794393458}, {-2.950928295975766, 0.9995329630981653}, {-2.949394808413784, 0.9995313105426759}, {-2.9478613208518025, 0.999529652063468}, {-2.9447943457278387, 0.9995263193902962}, {-2.9386603954799115, 0.9995195791218979}, {-2.926392494984057, 0.9995058551137355}, {-2.901856693992348, 0.9994771223990738}, {-2.900194217751416, 0.999475129413424}, {-2.8985317415104843, 0.9994731149105168}, {-2.89520678902862, 0.9994690637879018}, {-2.8885568840648927, 0.9994608671260682}, {-2.875257074137438, 0.9994440846892271}, {-2.8486574542825274, 0.9994089518265892}, {-2.8469949780415957, 0.9994066841685018}, {-2.8453325018006637, 0.9994044075060811}, {-2.8420075493188, 0.9993998275817297}, {-2.835357644355072, 0.9993905611083208}, {-2.822057834427617, 0.9993716010246787}, {-2.7954582145727067, 0.9993318845120782}, {-2.7939059078160904, 0.9993294907441144}, {-2.7923536010594736, 0.9993270882732664}, {-2.78924898754624, 0.9993222577331702}, {-2.783039760519773, 0.999312491044584}, {-2.7706213064668397, 0.9992925334859787}, {-2.745784398360973, 0.999250844339803}, {-2.6961105821492395, 0.999160035908365}, {-2.694588725489183, 0.9991570853303066}, {-2.693066868829126, 0.9991541249047301}, {-2.690023155509013, 0.9991481711501581}, {-2.6839357288687866, 0.9991361058695548}, {-2.671760875588334, 0.9991112355054745}, {-2.6474111690274293, 0.9990602293743692}, {-2.645889312367373, 0.9990569264362532}, {-2.6443674557073162, 0.9990536176447855}, {-2.641323742387203, 0.9990469573948273}, {-2.635236315746977, 0.9990334927830681}, {-2.6230614624665245, 0.9990059855422766}, {-2.5987117559056196, 0.9989485911044367}, {-2.597060910566613, 0.9989445824763842}, {-2.5954100652276066, 0.998940586353422}, {-2.592108374549593, 0.9989324934346339}, {-2.5855049931935667, 0.9989160922796089}, {-2.5722982304815134, 0.9988825874193489}, {-2.545884705057407, 0.9988126514167339}, {-2.4930576542091942, 0.9986586426908566}, {-2.491516978354503, 0.998653869486188}, {-2.4899763024998114, 0.9986490792515965}, {-2.486894950790428, 0.9986394464684969}, {-2.4807322473716624, 0.9986197887882939}, {-2.468406840534131, 0.9985801973539028}, {-2.4437560268590683, 0.998497156405908}, {-2.4422153510043767, 0.9984918075788647}, {-2.4406746751496855, 0.9984864409139262}, {-2.4375933234403027, 0.9984756477708471}, {-2.431430620021537, 0.9984538320127673}, {-2.4191052131840056, 0.9984092371361698}, {-2.394454399508943, 0.9983161685492894}, {-2.3927847349753013, 0.9983096716933658}, {-2.3911150704416597, 0.9983031506375325}, {-2.387775741374377, 0.9982900301405854}, {-2.381097083239811, 0.998263527423461}, {-2.367739766970679, 0.9982092015394536}, {-2.3410251344324147, 0.9980953638361586}, {-2.339355469898773, 0.9980880139259767}, {-2.3376858053651315, 0.9980806355165293}, {-2.3343464762978483, 0.9980657929603296}, {-2.3276678181632824, 0.9980357627639451}, {-2.31431050189415, 0.9979743090100932}, {-2.287595869355886, 0.9978455414447691}, {-2.285956654918804, 0.9978373779582537}, {-2.284317440481723, 0.9978291834082922}, {-2.28103901160756, 0.9978127007152761}, {-2.2744821538592346, 0.9977793567217313}, {-2.2613684383625836, 0.9977111407028479}, {-2.2351410073692812, 0.9975683498142074}, {-2.1826861453826765, 0.9972553835674741}, {-2.1811571004299104, 0.9972456789040015}, {-2.179628055477144, 0.9972359402584602}, {-2.1765699655716118, 0.9972163593131408}, {-2.170453785760547, 0.9971767794978604}, {-2.1582214261384176, 0.9970959196574272}, {-2.1337567068941588, 0.9969271499711418}, {-2.1322276619413927, 0.9969162820580358}, {-2.130698616988626, 0.9969053755682139}, {-2.127640527083094, 0.9968834472347408}, {-2.1215243472720293, 0.9968391208836402}, {-2.1092919876499, 0.9967485982555262}, {-2.084827268405641, 0.9965596124406975}, {-2.0831692347739246, 0.9965464129268261}, {-2.0815112011422086, 0.9965331623114828}, {-2.0781951338787756, 0.9965064779395416}, {-2.0715629993519107, 0.9964525494196709}, {-2.058298730298181, 0.9963421743014369}, {-2.0317701921907205, 0.9961109335940436}, {-2.030112158559004, 0.9960960064042612}, {-2.028454124927288, 0.9960810608915059}, {-2.025138057663855, 0.9960509171780204}, {-2.01850592313699, 0.9959899313830571}, {-2.0052416540832603, 0.9958651055909997}, {-1.9787131159758, 0.9956036185093312}, {-1.9771652518283989, 0.9955878587168826}, {-1.975617387680998, 0.995572042045754}, {-1.9725216593861958, 0.9955402375585884}, {-1.9663302027965917, 0.995476497436183}, {-1.9539472896173833, 0.9953445325786866}, {-1.9291814632589666, 0.9950700858588858}, {-1.879649810542133, 0.9944712119343141}, {-1.8781323964912922, 0.9944517469310713}, {-1.8766149824404512, 0.9944322125349045}, {-1.8735801543387693, 0.9943929391454098}, {-1.8675104981354056, 0.9943135439714299}, {-1.855371185728678, 0.9941513031021209}, {-1.8310925609152233, 0.9938125651369198}, {-1.8295751468643826, 0.9937907418545069}, {-1.8280577328135417, 0.9937688400305935}, {-1.8250229047118598, 0.9937247995135827}, {-1.818953248508496, 0.9936357572356628}, {-1.8068139361017685, 0.9934537696225099}, {-1.7825353112883136, 0.9930735954935048}, {-1.7808889085585227, 0.9930470075111608}, {-1.7792425058287316, 0.9930203151275565}, {-1.7759497003691496, 0.9929666098038632}, {-1.7693640894499854, 0.9928579496618307}, {-1.7561928676116572, 0.9926353009422928}, {-1.729850423935001, 0.9921679995321622}, {-1.7282040212052099, 0.9921377797393841}, {-1.726557618475419, 0.9921074367952201}, {-1.7232648130158368, 0.9920463804424183}, {-1.7166792020966728, 0.9919227634909003}, {-1.7035079802583448, 0.9916693924818373}, {-1.6771655365816884, 0.9911368130328893}, {-1.6756293033362126, 0.9911046433058267}, {-1.6740930700907368, 0.99107235136872}, {-1.6710206035997852, 0.9910073748341702}, {-1.664875670617882, 0.9908758811586666}, {-1.6525858046540756, 0.9906065539587197}, {-1.628006072726463, 0.9900412660163301}, {-1.6264698394809871, 0.9900047012978223}, {-1.6249336062355115, 0.9899679862866786}, {-1.62186113974456, 0.9898941019215287}, {-1.6157162067626567, 0.9897444946167607}, {-1.6034263407988503, 0.9894376338982894}, {-1.5788466088712374, 0.9887922804416303}, {-1.5771813869468114, 0.9887469360259388}, {-1.5755161650223857, 0.9887013788380894}, {-1.572185721173534, 0.988609620791137}, {-1.5655248334758303, 0.9884234936201247}, {-1.5522030580804231, 0.9880404444313301}, {-1.525559507289609, 0.9872282710090662}, {-1.5238942853651833, 0.9871753506832921}, {-1.5222290634407574, 0.9871221658873905}, {-1.5188986195919054, 0.9870149940554787}, {-1.512237731894202, 0.9867973904248806}, {-1.498915956498795, 0.9863486829175234}, {-1.4722724057079808, 0.985393528825379}, {-1.470637633880115, 0.9853322604013662}, {-1.4690028620522493, 0.9852706706010629}, {-1.4657333183965178, 0.9851465166229385}, {-1.4591942310850547, 0.9848942509635188}, {-1.4461160564621285, 0.9843733083451445}, {-1.4199597072162762, 0.9832611632815855}, {-1.4183249353884104, 0.9831883474504995}, {-1.4166901635605447, 0.983115126697212}, {-1.4134206199048132, 0.9829674548185807}, {-1.4068815325933501, 0.9826671028178294}, {-1.3938033579704239, 0.9820456594473513}, {-1.3676470087245716, 0.9807139947507723}, {-1.3661224063810211, 0.9806324961130877}, {-1.3645978040374704, 0.9805505514884862}, {-1.3615485993503693, 0.9803853103665555}, {-1.355450189976167, 0.9800492824033034}, {-1.3432533712277628, 0.9793547739751556}, {-1.318859733730954, 0.9778691924133763}, {-1.3173351313874035, 0.977771832498254}, {-1.3158105290438529, 0.9776741114347238}, {-1.3127613243567517, 0.977476426477087}, {-1.3066629149825495, 0.9770746572017661}, {-1.2944660962341452, 0.9762431590131379}, {-1.2700724587373364, 0.9744614303736451}, {-1.2684188677148358, 0.9743346067254883}, {-1.2667652766923352, 0.9742069862483249}, {-1.263458094647334, 0.9739493357165898}, {-1.2568437305573315, 0.9734241927792765}, {-1.2436150023773263, 0.9723335255105667}, {-1.217157546017316, 0.9699804538668367}, {-1.2155039549948154, 0.9698253634705605}, {-1.2138503639723148, 0.9696692931038073}, {-1.2105431819273136, 0.9693541880149501}, {-1.203928817837311, 0.9687120010078338}, {-1.190700089657306, 0.9673780011375405}, {-1.1642426332972957, 0.9645004858423958}, {-1.1626992117591102, 0.9643235739711941}, {-1.1611557902209249, 0.9641456299790493}, {-1.158068947144554, 0.9637866397330436}, {-1.1518952609918123, 0.9630560014032707}, {-1.139547888686329, 0.9615429626271024}, {-1.1148531440753624, 0.958300012394983}, {-1.1133097225371769, 0.958087321602391}, {-1.1117663009989915, 0.9578734202692248}, {-1.1086794579226207, 0.9574419614114956}, {-1.102505771769879, 0.9565642601701055}, {-1.0901583994643957, 0.9547484225334336}, {-1.065463654853429, 0.9508646902674185}, {-1.0637912446362936, 0.9505890704195201}, {-1.062118834419158, 0.9503118193511784}, {-1.0587740139848871, 0.9497523581521418}, {-1.0520843731163452, 0.9486134423144661}, {-1.038705091379261, 0.9462539879509775}, {-1.011946527905093, 0.9411955750256522}, {-1.0102741176879575, 0.9408638827495526}, {-1.008601707470822, 0.9405303180545622}, {-1.005256887036551, 0.9398575514051599}, {-0.9985672461680088, 0.9384892552143607}, {-0.9851879644309248, 0.9356599585895158}, {-0.9584294009567567, 0.929619006746768}, {-0.9567874408361813, 0.9292312420293263}, {-0.9551454807156059, 0.9288414643118108}, {-0.9518615604744551, 0.9280558485534647}, {-0.9452937199921536, 0.9264602132587448}, {-0.9321580390275505, 0.9231700138015024}, {-0.9058866770983443, 0.916183809379993}, {-0.9042447169777689, 0.9157288236995978}, {-0.9026027568571935, 0.9152716507509027}, {-0.8993188366160427, 0.9143507164691804}, {-0.8927509961337411, 0.9124823214875847}, {-0.8796153151691379, 0.9086385946524128}, {-0.8533439532399317, 0.900515127871459}, {-0.8518121626036717, 0.9000232671635248}, {-0.8502803719674115, 0.8995293822892445}, {-0.8472167906948911, 0.8985355178491068}, {-0.8410896281498503, 0.8965233005073473}, {-0.828835303059769, 0.8924006039562478}, {-0.8043266528796063, 0.8837574592382189}, {-0.7553093525192808, 0.8648539726580144}, {-0.7536485732040705, 0.8641753780379068}, {-0.7519877938888602, 0.8634942765045787}, {-0.7486662352584397, 0.8621245504158832}, {-0.7420231179975987, 0.8593550076966602}, {-0.7287368834759167, 0.8536955655787677}, {-0.7021644144325525, 0.8418962473265132}, {-0.6490194763458242, 0.8163978131706487}, {-0.6474688665149293, 0.8156164329443707}, {-0.6459182566840342, 0.8148329638153149}, {-0.6428170370222441, 0.813259771458257}, {-0.6366145976986639, 0.8100884618187485}, {-0.6242097190515037, 0.8036469085683802}, {-0.599399961757183, 0.7903748785528798}, {-0.5497804471685417, 0.7623397920779094}, {-0.4524902241711066, 0.7022372487323424}, {-0.346944725720866, 0.6311446551744575}, {-0.24845007426679935, 0.5616694912632644}, {-0.14170014735992714, 0.4858378777024188}, {-0.03689902663290241, 0.41360117121229717}, {0.06085124709794831, 0.3502681931240879}, {0.16685679628160463, 0.28766127552229187}, {0.26581149846908697, 0.23586876345709423}, {0.3628173944767218, 0.19170264522977953}, {0.3644621002807912, 0.19101038022677255}, {0.36610680608486057, 0.19031998128581923}, {0.3693962176929993, 0.18894478934154083}, {0.3759750409092768, 0.18621678099393665}, {0.3891326873418319, 0.18085003963778534}, {0.41544798020694196, 0.17047087156500892}, {0.4680785659371622, 0.15110360410388937}, {0.4696131022569163, 0.15056621782507246}, {0.4711476385766705, 0.15003035550848606}, {0.4742167112161788, 0.14896319458752644}, {0.4803548564951955, 0.14684707132971006}, {0.49263114705322875, 0.14268715251179895}, {0.5171837281692954, 0.13465275659427747}, {0.5662888904014285, 0.11969270797964973}, {0.5679524154001327, 0.11921108709601715}, {0.569615940398837, 0.11873108249110809}, {0.5729429903962455, 0.11777591053013144}, {0.5795970903910626, 0.11588481405865642}, {0.5929052903806965, 0.11217878761113594}, {0.6195216903599645, 0.10506597681224653}, {0.6727544903185005, 0.09198644607577307}, {0.6743078458328896, 0.0916268466569282}, {0.6758612013472787, 0.09126846354590942}, {0.6789679123760567, 0.09055533460473787}, {0.6851813344336128, 0.08914354429538351}, {0.697608178548725, 0.08637716470322017}, {0.7224618667789495, 0.08106809444366642}, {0.7721692432393985, 0.07130272545899159}, {0.7736921486572275, 0.07102072698765245}, {0.7752150540750563, 0.0707397190260186}, {0.7782608649107141, 0.07018066385071875}, {0.7843524865820298, 0.06907432110957362}, {0.7965357299246612, 0.06690810551326608}, {0.8209022166099238, 0.06275678132409448}, {0.8224251220277528, 0.06250515410328486}, {0.8239480274455816, 0.06225443237888185}, {0.8269938382812394, 0.061755694985730324}, {0.8330854599525551, 0.06076897156910373}, {0.8452687032951864, 0.05883795005322109}, {0.869635189980449, 0.05514101721343736}, {0.871287084077228, 0.054898159992034}, {0.8729389781740069, 0.05465627169990582}, {0.8762427663675649, 0.05417538918272811}, {0.882850342754681, 0.0532251115976231}, {0.896065495528913, 0.051369801615685565}, {0.922495801077377, 0.04783460488367571}, {0.9241476951741561, 0.04762120373770831}, {0.925799589270935, 0.047408672588967235}, {0.929103377464493, 0.04698620833384669}, {0.9357109538516091, 0.0461515885609205}, {0.9489261066258411, 0.04452292241144716}, {0.9753564121743051, 0.04142267843758593}, {0.9768981367867688, 0.04124811344860339}, {0.9784398613992327, 0.041074225849094696}, {0.9815233106241603, 0.04072847377398493}, {0.9876902090740154, 0.04004499909471101}, {1.0000240059737258, 0.03870966774233088}}


==> figures/check-for-thin-plate-approx/check-tp-approx-tp0p01.dat <==
{{-2.9999998979591838, 0.9756478108922654}, {-2.998466410397202, 0.975426341092084}, {-2.99693292283522, 0.9752033675829176}, {-2.9938659477112566, 0.9747528686068567}, {-2.987731997463329, 0.9738335083782822}, {-2.9754640969674746, 0.9719201744031721}, {-2.950928295975766, 0.9677848169754649}, {-2.949394808413784, 0.9675123047811133}, {-2.9478613208518025, 0.9672381073785025}, {-2.9447943457278387, 0.9666846463143427}, {-2.9386603954799115, 0.9655572501670172}, {-2.926392494984057, 0.9632194735645512}, {-2.901856693992348, 0.9582032515434187}, {-2.900194217751416, 0.9578465676346416}, {-2.8985317415104843, 0.957487717710762}, {-2.89520678902862, 0.9567635006440892}, {-2.8885568840648927, 0.9552888413156541}, {-2.875257074137438, 0.9522334158311516}, {-2.8486574542825274, 0.945689043694168}, {-2.8469949780415957, 0.9452605807770846}, {-2.8453325018006637, 0.9448296154893271}, {-2.8420075493188, 0.9439608745601014}, {-2.835357644355072, 0.9421953236481695}, {-2.822057834427617, 0.9385510738386202}, {-2.7954582145727067, 0.9308037778095399}, {-2.7939059078160904, 0.9303325646042736}, {-2.7923536010594736, 0.9298592323166108}, {-2.78924898754624, 0.9289061969491773}, {-2.783039760519773, 0.9269746116084179}, {-2.7706213064668397, 0.9230089661625855}, {-2.745784398360973, 0.9146653215202778}, {-2.6961105821492395, 0.8963188643026779}, {-2.694588725489183, 0.895721856351096}, {-2.693066868829126, 0.8951227781621005}, {-2.690023155509013, 0.8939184156536726}, {-2.6839357288687866, 0.8914848945041256}, {-2.671760875588334, 0.8865189390794858}, {-2.6474111690274293, 0.8761941613732841}, {-2.5987117559056196, 0.8540045766107162}, {-2.597060910566613, 0.8532172199948136}, {-2.5954100652276066, 0.8524276024181316}, {-2.592108374549593, 0.850841602957821}, {-2.5855049931935667, 0.8476426814116302}, {-2.5722982304815134, 0.841138618402805}, {-2.545884705057407, 0.8277129033380011}, {-2.4930576542091942, 0.7992843757041662}, {-2.394454399508943, 0.7413213478788152}, {-2.287595869355886, 0.6731475958983094}, {-2.1826861453826765, 0.6032795574010709}, {-2.084827268405641, 0.5376967098503596}, {-1.9787131159758, 0.4683016079078758}, {-1.879649810542133, 0.4067694440149397}, {-1.7825353112883136, 0.3506346874847942}, {-1.6771655365816884, 0.2952392059455438}, {-1.5788466088712374, 0.2491180191846424}, {-1.4722724057079808, 0.2052807357214321}, {-1.3676470087245716, 0.16827946444691386}, {-1.2700724587373364, 0.13881293189052388}, {-1.2684188677148358, 0.13835308742130867}, {-1.2667652766923352, 0.13789451684140158}, {-1.263458094647334, 0.1369811885382091}, {-1.2568437305573315, 0.13516972141754946}, {-1.2436150023773263, 0.13160704750785432}, {-1.217157546017316, 0.12471871314768072}, {-1.1642426332972957, 0.11185736166383183}, {-1.1626992117591102, 0.11149996009613788}, {-1.1611557902209249, 0.11114354105865648}, {-1.158068947144554, 0.11043364303566557}, {-1.1518952609918123, 0.109025553789028}, {-1.139547888686329, 0.10625576911052506}, {-1.1148531440753624, 0.10089840266421916}, {-1.065463654853429, 0.09088513921868081}, {-1.0637912446362936, 0.09056188716017279}, {-1.062118834419158, 0.09023963892665378}, {-1.0587740139848871, 0.08959817839627188}, {-1.0520843731163452, 0.08832727944768799}, {-1.038705091379261, 0.08583303503982095}, {-1.011946527905093, 0.08103050108447876}, {-0.9584294009567567, 0.07213561825287092}, {-0.9567874408361813, 0.07187707389849378}, {-0.9551454807156059, 0.07161935952901005}, {-0.9518615604744551, 0.0711064121879085}, {-0.9452937199921536, 0.07009038307103829}, {-0.9321580390275505, 0.0680973129643229}, {-0.9058866770983443, 0.06426335354590255}, {-0.8533439532399317, 0.05717462664813993}, {-0.8518121626036717, 0.05697904697012114}, {-0.8502803719674115, 0.05678407558351709}, {-0.8472167906948911, 0.05639595135679191}, {-0.8410896281498503, 0.05562693293542188}, {-0.828835303059769, 0.05411746524290946}, {-0.8043266528796063, 0.05121003027498216}, {-0.7553093525192808, 0.04581953158757007}, {-0.7536485732040705, 0.045646371936036205}, {-0.7519877938888602, 0.045473814265212464}, {-0.7486662352584397, 0.04513049768824873}, {-0.7420231179975987, 0.0444510093746809}, {-0.7287368834759167, 0.04312021337843905}, {-0.7021644144325525, 0.04056820510162422}, {-0.6490194763458242, 0.035878226681848806}, {-0.6474688665149293, 0.035749264193561}, {-0.6459182566840342, 0.035620732642014555}, {-0.6428170370222441, 0.03536495726614658}, {-0.6366145976986639, 0.03485852203543082}, {-0.6242097190515037, 0.03386583121433591}, {-0.599399961757183, 0.03195896875334147}, {-0.5497804471685417, 0.028442246188363027}, {-0.5482602874342067, 0.028340454776053927}, {-0.5467401276998718, 0.028239004840075483}, {-0.543699808231202, 0.02803712528178011}, {-0.5376191692938623, 0.02763741875221014}, {-0.525457891419183, 0.026853988777984086}, {-0.5011353356698242, 0.025349276379629332}, {-0.4524902241711066, 0.022574609090400457}, {-0.4508410757578216, 0.022485838168907896}, {-0.4491919273445366, 0.02239732073463629}, {-0.4458936305179666, 0.022221271499062317}, {-0.4392970368648266, 0.021873084526534563}, {-0.42610384955854647, 0.021192110069146265}, {-0.3997174749459863, 0.0198898321373712}, {-0.346944725720866, 0.017509195113990007}, {-0.3454057467918962, 0.017444002866448934}, {-0.3438667678629264, 0.017379041147634597}, {-0.34078881000498684, 0.01724980628658837}, {-0.33463289428910764, 0.016994069922597728}, {-0.3223210628573493, 0.01649336481422685}, {-0.29769739999383266, 0.01553372636854847}, {-0.2961584210648629, 0.015475547992710743}, {-0.2946194421358931, 0.015417577086538584}, {-0.29154148427795346, 0.015302254880860927}, {-0.2853855685620743, 0.015074070107388718}, {-0.273073737130316, 0.014627387570970833}, {-0.24845007426679935, 0.01377158794119624}, {-0.24678210665887945, 0.013715378603215507}, {-0.24511413905095958, 0.013659388224578047}, {-0.24177820383511983, 0.013548061161337761}, {-0.23510633340344034, 0.01332799968977066}, {-0.2217625925400813, 0.012898071781488352}, {-0.19507511081336326, 0.012077634191353447}, {-0.1934071432054434, 0.012028049373413926}, {-0.19173917559752351, 0.011978659291639611}, {-0.18840324038168374, 0.011880460471612106}, {-0.18173136995000422, 0.011686368281977718}, {-0.1683876290866452, 0.01130725028629422}, {-0.14170014735992714, 0.010584039269533139}, {-0.14006262984856738, 0.010541138128559304}, {-0.1384251123372076, 0.010498403682100312}, {-0.13515007731448808, 0.010413432431718326}, {-0.12860000726904905, 0.010245463571740528}, {-0.11549986717817096, 0.00991728648849319}, {-0.08929958699641477, 0.00929093032662355}, {-0.087662069485055, 0.009253070786838428}, {-0.08602455197369524, 0.00921535940408929}, {-0.08274951695097572, 0.009140378920256716}, {-0.07619944690553668, 0.00899217185525132}, {-0.06309930681465858, 0.008702653079973003}, {-0.03689902663290241, 0.008150258884253248}, {-0.03537167860585787, 0.008119119315377663}, {-0.03384433057881333, 0.008088094190343184}, {-0.030789634524724243, 0.008026385677850252}, {-0.024680242416546073, 0.007904324516281829}, {-0.012461458200189731, 0.00766553801746373}, {0.01197611023252295, 0.007208623923608813}, {0.013503458259567494, 0.007180954951966327}, {0.015030806286612037, 0.007153388263967099}, {0.018085502340701123, 0.007098560371217094}, {0.024194894448879293, 0.0069901164092724954}, {0.036413678665235635, 0.006777996766738118}, {0.06085124709794831, 0.006372213745804453}, {0.06250758380394295, 0.0063455749090925535}, {0.06416392050993758, 0.006319043472295394}, {0.06747659392192684, 0.006266301157239205}, {0.07410194074590536, 0.006162087237685341}, {0.0873526343938624, 0.005958651785498419}, {0.11385402168977647, 0.005571045314848142}, {0.11551035839577109, 0.005547645610304605}, {0.11716669510176572, 0.005524340802148822}, {0.12047936851375499, 0.005478014400098659}, {0.12710471533773351, 0.005386484233145787}, {0.14035540898569054, 0.005207833789198841}, {0.16685679628160463, 0.0048675445614589875}, {0.16840296350328404, 0.004848368967102315}, {0.16994913072496343, 0.004829266379382299}, {0.17304146516832225, 0.0047912791570139}, {0.1792261340550399, 0.004716169133915875}, {0.1915954718284752, 0.004569348292224733}, {0.2163341473753458, 0.0042888475803364474}, {0.2178803145970252, 0.004271880473481793}, {0.2194264818187046, 0.004254978286284838}, {0.22251881626206343, 0.004221367717318936}, {0.22870348514878108, 0.0041549151755312826}, {0.24107282292221638, 0.0040250321130338215}, {0.26581149846908697, 0.0037769460911927753}, {0.26732721559420625, 0.0037622370080513078}, {0.2688429327193256, 0.00374758336126505}, {0.27187436696956413, 0.0037184415731984855}, {0.27793723547004134, 0.003660814430754443}, {0.29006297247099566, 0.0035481417727460866}, {0.3143144464729044, 0.0033327789664829932}, {0.3158301635980237, 0.003319747464679429}, {0.31734588072314296, 0.0033067652968761037}, {0.32037731497338157, 0.003280948219372325}, {0.3264401834738587, 0.0032298982356581377}, {0.3385659204748131, 0.00313009529738972}, {0.3628173944767218, 0.0029393696197649367}, {0.3644621002807912, 0.0029268505767824997}, {0.36610680608486057, 0.0029143831752771365}, {0.3693962176929993, 0.0028896024748817756}, {0.3759750409092768, 0.0028406517753623833}, {0.3891326873418319, 0.0027451481767348028}, {0.41544798020694196, 0.0025633818810698807}, {0.41709268601101135, 0.002552417135165039}, {0.41873739181508074, 0.0025414978235551115}, {0.4220268034232195, 0.0025197947755841925}, {0.42860562663949703, 0.002476926675157909}, {0.4417632730720521, 0.00239328878614413}, {0.4680785659371622, 0.002234167262906922}, {0.4696131022569163, 0.0022252111561523527}, {0.4711476385766705, 0.002216289839420702}, {0.4742167112161788, 0.0021985510085079795}, {0.4803548564951955, 0.0021634849980016607}, {0.49263114705322875, 0.0020949709232181207}, {0.5171837281692954, 0.001964190320555043}, {0.5187182644890496, 0.001956284645105782}, {0.5202528008088037, 0.001948409792870156}, {0.523321873448312, 0.0019327531501292816}, {0.5294600187273286, 0.0019018025146249255}, {0.541736309285362, 0.0018413348555816097}, {0.5662888904014285, 0.001725935337995203}, {0.5679524154001327, 0.0017183752376445738}, {0.569615940398837, 0.0017108472093907466}, {0.5729429903962455, 0.0016958868419792935}, {0.5795970903910626, 0.0016663452023344477}, {0.5929052903806965, 0.0016087494598404427}, {0.6195216903599645, 0.001499283926604346}, {0.6211852153586688, 0.0014926872193818637}, {0.622848740357373, 0.0014861186122549336}, {0.6261757903547815, 0.0014730652341756803}, {0.6328298903495986, 0.0014472905997766896}, {0.6461380903392325, 0.0013970444162886594}, {0.6727544903185005, 0.0013015671873198224}, {0.6743078458328896, 0.0012961945429413786}, {0.6758612013472787, 0.001290843358214537}, {0.6789679123760567, 0.0012802050351922785}, {0.6851813344336128, 0.0012591822646197373}, {0.697608178548725, 0.0012181339976871301}, {0.7224618667789495, 0.0011398848335611726}, {0.7240152222933386, 0.0011351591347232948}, {0.7255685778077277, 0.0011304523822313758}, {0.7286752888365057, 0.0011210954214634654}, {0.7348887108940618, 0.0011026056272313539}, {0.747315555009174, 0.00106650622544055}, {0.7721692432393985, 0.0009977038105666864}, {0.7736921486572275, 0.0009936304363252818}, {0.7752150540750563, 0.0009895731334278954}, {0.7782608649107141, 0.0009815064955849347}, {0.7843524865820298, 0.0009655633819010323}, {0.7965357299246612, 0.0009344243183783309}, {0.8209022166099238, 0.0008750298733644647}, {0.8224251220277528, 0.0008714413462913561}, {0.8239480274455816, 0.0008678670297476589}, {0.8269938382812394, 0.0008607608096761317}, {0.8330854599525551, 0.000846716470032739}, {0.8452687032951864, 0.0008192884311344616}, {0.869635189980449, 0.0007669815303293489}, {0.871287084077228, 0.0007635545580218485}, {0.8729389781740069, 0.0007601423581276612}, {0.8762427663675649, 0.0007533620285524666}, {0.882850342754681, 0.0007399759351033171}, {0.896065495528913, 0.0007138885018244483}, {0.922495801077377, 0.0006643477936543799}, {0.9241476951741561, 0.0006613640892354378}, {0.925799589270935, 0.0006583932990600714}, {0.929103377464493, 0.0006524902446259869}, {0.9357109538516091, 0.000640836733765985}, {0.9489261066258411, 0.000618128255213441}, {0.9753564121743051, 0.0005750134839456418}, {0.9768981367867688, 0.000572590003101993}, {0.9784398613992327, 0.0005701763544002692}, {0.9815233106241603, 0.0005653783988467873}, {0.9876902090740154, 0.0005558987813823789}, {1.0000240059737258, 0.0005373962535984516}}


==> figures/check-for-thin-plate-approx/check-tp-approx-tp0p1.dat <==
{{-2.3656327123835106, 1.}, {-2.364400437903396, 0.9999860083739984}, {-2.361061108836113, 0.9999471287339189}, {-2.3543824507015465, 0.9998653964727124}, {-2.3410251344324147, 0.9996852106128625}, {-2.339355469898773, 0.9996610406906793}, {-2.3376858053651315, 0.9996364907774775}, {-2.3343464762978483, 0.9995862374616342}, {-2.3276678181632824, 0.9994809866311162}, {-2.31431050189415, 0.9992505312066005}, {-2.3126408373605085, 0.9992197678859}, {-2.310971172826867, 0.9991885535724637}, {-2.307631843759584, 0.9991247552123461}, {-2.3009531856250183, 0.9989915581422857}, {-2.287595869355886, 0.998701592956444}, {-2.285956654918804, 0.9986638711807327}, {-2.284317440481723, 0.9986254034282733}, {-2.28103901160756, 0.998547129081565}, {-2.2744821538592346, 0.9983843016950814}, {-2.2613684383625836, 0.9980321836336362}, {-2.2597292239255022, 0.9979855886587566}, {-2.258090009488421, 0.9979384014239241}, {-2.254811580614258, 0.9978422285426339}, {-2.2482547228659326, 0.9976425299346644}, {-2.2351410073692812, 0.9972126444027785}, {-2.2335017929321994, 0.9971559991171859}, {-2.231862578495118, 0.9970986102334491}, {-2.2285841496209553, 0.9969817702113546}, {-2.22202729187263, 0.996739677970602}, {-2.208913576375979, 0.9962205251054929}, {-2.2072743619388975, 0.9961522368236191}, {-2.205635147501816, 0.9960831738682325}, {-2.2023567186276534, 0.995942699325645}, {-2.195799860879328, 0.9956522810274853}, {-2.1826861453826765, 0.9950314637630386}, {-2.1811571004299104, 0.9949555168837327}, {-2.179628055477144, 0.9948788220667856}, {-2.1765699655716118, 0.994723126490269}, {-2.170453785760547, 0.9944023632762444}, {-2.1582214261384176, 0.9937221486204445}, {-2.1566923811856515, 0.9936333888470545}, {-2.155163336232885, 0.9935437813586147}, {-2.152105246327353, 0.9933620012218396}, {-2.145989066516288, 0.992988025539567}, {-2.1337567068941588, 0.9922203388947618}, {-2.1322276619413927, 0.9920941864143018}, {-2.130698616988626, 0.9919902640664046}, {-2.127640527083094, 0.9917795750239663}, {-2.1215243472720293, 0.9913467003891037}, {-2.1092919876499, 0.9904336762756483}, {-2.084827268405641, 0.9884081380943024}, {-2.0831692347739246, 0.9882607851498546}, {-2.0815112011422086, 0.9881121109496798}, {-2.0781951338787756, 0.9878107693642887}, {-2.0715629993519107, 0.9871919107841324}, {-2.058298730298181, 0.9858877463337867}, {-2.0566406966664648, 0.985718350790003}, {-2.0549826630347483, 0.9855475135615878}, {-2.051666595771316, 0.9852014740366144}, {-2.045034461244451, 0.9844917798043067}, {-2.0317701921907205, 0.983000166631673}, {-2.030112158559004, 0.9828067975656786}, {-2.028454124927288, 0.98261186625634}, {-2.025138057663855, 0.9822172871405827}, {-2.01850592313699, 0.9814090536266764}, {-2.0052416540832603, 0.9797146278391221}, {-1.9787131159758, 0.9760007495719083}, {-1.9771652518283989, 0.9757702005805376}, {-1.975617387680998, 0.9755380869027714}, {-1.9725216593861958, 0.9750691426654509}, {-1.9663302027965917, 0.9741123129216702}, {-1.9539472896173833, 0.9721210273403686}, {-1.9291814632589666, 0.9678193328816019}, {-1.9276335991115654, 0.9675359595434304}, {-1.9260857349641645, 0.9672508472595203}, {-1.9229900066693624, 0.9666753854315718}, {-1.9167985500797582, 0.9655033716762456}, {-1.9044156369005498, 0.9630738541906982}, {-1.879649810542133, 0.95786447836232}, {-1.8781323964912922, 0.9575297969470302}, {-1.8766149824404512, 0.9571932974588668}, {-1.8735801543387693, 0.9565148370561091}, {-1.8675104981354056, 0.955135959013032}, {-1.855371185728678, 0.9522895453321195}, {-1.8310925609152233, 0.9462357271555955}, {-1.8295751468643826, 0.9458411477486897}, {-1.8280577328135417, 0.9454446421172935}, {-1.8250229047118598, 0.9446458405861242}, {-1.818953248508496, 0.9430249967343011}, {-1.8068139361017685, 0.9396897392004647}, {-1.7825353112883136, 0.9326406095844489}, {-1.7808889085585227, 0.9321441438065956}, {-1.7792425058287316, 0.931645321820767}, {-1.7759497003691496, 0.9306406001068438}, {-1.7693640894499854, 0.9286027908283025}, {-1.7561928676116572, 0.9244132913293323}, {-1.729850423935001, 0.9155761791256605}, {-1.6771655365816884, 0.8960613971480837}, {-1.6756293033362126, 0.8954556079764862}, {-1.6740930700907368, 0.8948477449364071}, {-1.6710206035997852, 0.893625804819836}, {-1.664875670617882, 0.8911571018742147}, {-1.6525858046540756, 0.8861207147282679}, {-1.628006072726463, 0.8756553775539758}, {-1.5788466088712374, 0.8531893442106101}, {-1.4722724057079808, 0.797966247560573}, {-1.3676470087245716, 0.73647919280527}, {-1.2700724587373364, 0.6745377849730535}, {-1.1642426332972957, 0.6046581923210056}, {-1.065463654853429, 0.5390197209620413}, {-0.9584294009567567, 0.46958214824197336}, {-0.8533439532399317, 0.4048772181384325}, {-0.7553093525192808, 0.3487758392795417}, {-0.6490194763458242, 0.29341426907083884}, {-0.5497804471685417, 0.24724053607252347}, {-0.4524902241711066, 0.20722191350564442}, {-0.346944725720866, 0.16952427146344698}, {-0.24845007426679935, 0.13940110731138072}, {-0.24678210665887945, 0.13893076513882963}, {-0.24511413905095958, 0.1384617068427608}, {-0.24177820383511983, 0.13752743338521828}, {-0.23510633340344034, 0.13567420097299412}, {-0.2217625925400813, 0.13202851944090263}, {-0.19507511081336326, 0.12497645430045519}, {-0.14170014735992714, 0.11179820307718563}, {-0.14006262984856738, 0.11141283283015248}, {-0.1384251123372076, 0.11102856520789606}, {-0.13515007731448808, 0.11026332931247618}, {-0.12860000726904905, 0.10874599518573405}, {-0.11549986717817096, 0.10576339888811072}, {-0.08929958699641477, 0.10000265691195755}, {-0.03689902663290241, 0.08926821237380726}, {-0.03537167860585787, 0.08897053164686186}, {-0.03384433057881333, 0.08867369101550228}, {-0.030789634524724243, 0.08808252311551365}, {-0.024680242416546073, 0.0869101926068359}, {-0.012461458200189731, 0.08460516427701922}, {0.01197611023252295, 0.08015055458896714}, {0.06085124709794831, 0.07183868544894965}, {0.06250758380394295, 0.07157046064515335}, {0.06416392050993758, 0.07130309566368222}, {0.06747659392192684, 0.07077093670554703}, {0.07410194074590536, 0.0697168436936115}, {0.0873526343938624, 0.06764908617808212}, {0.11385402168977647, 0.06367154765188414}, {0.16685679628160463, 0.056319005802231405}, {0.16840296350328404, 0.056116076849051594}, {0.16994913072496343, 0.05591378331110693}, {0.17304146516832225, 0.05551109711017992}, {0.1792261340550399, 0.0547132823075731}, {0.1915954718284752, 0.053147530331513}, {0.2163341473753458, 0.05013274490181398}, {0.26581149846908697, 0.04454822300694466}, {0.26732721559420625, 0.04438611839163871}, {0.2688429327193256, 0.04422453144529193}, {0.27187436696956413, 0.04390290514788336}, {0.27793723547004134, 0.04326580518167661}, {0.29006297247099566, 0.04201591567780167}, {0.3143144464729044, 0.03961100927457517}, {0.3628173944767218, 0.03516222867221965}, {0.3644621002807912, 0.03501944333324535}, {0.36610680608486057, 0.034877170930167296}, {0.3693962176929993, 0.03459415878395883}, {0.3759750409092768, 0.034034222280055385}, {0.3891326873418319, 0.03293836035882448}, {0.41544798020694196, 0.030840004157015134}, {0.4680785659371622, 0.026996047215789735}, {0.4696131022569163, 0.02689067610473984}, {0.4711476385766705, 0.02678567161888358}, {0.4742167112161788, 0.02657675819833695}, {0.4803548564951955, 0.026163283440687413}, {0.49263114705322875, 0.02535350327693618}, {0.5171837281692954, 0.023800740494429953}, {0.5187182644890496, 0.023706576913043707}, {0.5202528008088037, 0.023612746537280738}, {0.523321873448312, 0.02342608138319702}, {0.5294600187273286, 0.023056705459273616}, {0.541736309285362, 0.02233354927828243}, {0.5662888904014285, 0.020947872291275385}, {0.5679524154001327, 0.020856838043012395}, {0.569615940398837, 0.020766158778094214}, {0.5729429903962455, 0.020585860630409986}, {0.5795970903910626, 0.020229472555163264}, {0.5929052903806965, 0.019533267445048005}, {0.6195216903599645, 0.018205088381147632}, {0.6211852153586688, 0.018124841182817757}, {0.622848740357373, 0.01804491253466652}, {0.6261757903547815, 0.017886006532109748}, {0.6328298903495986, 0.017571969341060607}, {0.6461380903392325, 0.016958754233755785}, {0.6727544903185005, 0.01578987628440116}, {0.6743078458328896, 0.015723962026184795}, {0.6758612013472787, 0.015658296428328004}, {0.6789679123760567, 0.015527707966023837}, {0.6851813344336128, 0.015269479360625731}, {0.697608178548725, 0.014764636290561833}, {0.7224618667789495, 0.013800003512760155}, {0.7240152222933386, 0.013741653854108053}, {0.7255685778077277, 0.01368352789777693}, {0.7286752888365057, 0.013567944110236747}, {0.7348887108940618, 0.013339428275567174}, {0.747315555009174, 0.01289283916960904}, {0.7721692432393985, 0.01204014265095336}, {0.7736921486572275, 0.011989599963868813}, {0.7752150540750563, 0.011939250308114685}, {0.7782608649107141, 0.01183912751693225}, {0.7843524865820298, 0.01164117010276496}, {0.7965357299246612, 0.011254265884495374}, {0.8209022166099238, 0.010515389036700438}, {0.8224251220277528, 0.010470712595570562}, {0.8239480274455816, 0.010426209434298584}, {0.8269938382812394, 0.01033772060388328}, {0.8330854599525551, 0.010162796516362453}, {0.8452687032951864, 0.009821032836311869}, {0.869635189980449, 0.009168826754743484}, {0.871287084077228, 0.009126079800574758}, {0.8729389781740069, 0.009083515428755363}, {0.8762427663675649, 0.008998931688231914}, {0.882850342754681, 0.00883192513326146}, {0.896065495528913, 0.008506404792184431}, {0.922495801077377, 0.0078881558765431}, {0.9241476951741561, 0.007850921476481922}, {0.925799589270935, 0.007813848726802002}, {0.929103377464493, 0.007740185698621495}, {0.9357109538516091, 0.007594772421865806}, {0.9489261066258411, 0.007311459776501763}, {0.9753564121743051, 0.006773826579975766}, {0.9768981367867688, 0.006743620614442651}, {0.9784398613992327, 0.006713539028953192}, {0.9815233106241603, 0.00665374718519284}, {0.9876902090740154, 0.006535636142675579}, {1.0000240059737258, 0.006305204774063176}}


==> figures/check-for-thin-plate-approx/check-tp-approx-tp10.dat <==
{{-2.9999998979591838, 0.9988561070656015}, {-2.998466410397202, 0.9988520684283047}, {-2.99693292283522, 0.9988479400387713}, {-2.9938659477112566, 0.9988398616362181}, {-2.987731997463329, 0.9988233924939248}, {-2.9754640969674746, 0.9987899191683052}, {-2.950928295975766, 0.9987197376738448}, {-2.949394808413784, 0.9987152195819224}, {-2.9478613208518025, 0.9987106851497081}, {-2.9447943457278387, 0.9987015688565711}, {-2.9386603954799115, 0.9986831419839156}, {-2.926392494984057, 0.9986455000120913}, {-2.901856693992348, 0.9985669660508766}, {-2.900194217751416, 0.9985614833817419}, {-2.8985317415104843, 0.9985559794170258}, {-2.89520678902862, 0.9985449091865529}, {-2.8885568840648927, 0.9985225166578746}, {-2.875257074137438, 0.9984757734489191}, {-2.8486574542825274, 0.9983807596680144}, {-2.7954582145727067, 0.9981703533010267}, {-2.7939059078160904, 0.9981638215780322}, {-2.7923536010594736, 0.9981572674406839}, {-2.78924898754624, 0.9981440891394577}, {-2.783039760519773, 0.9981174463587493}, {-2.7706213064668397, 0.9980630190134113}, {-2.745784398360973, 0.9979495089170957}, {-2.6961105821492395, 0.997701836419503}, {-2.694588725489183, 0.9976938003173346}, {-2.693066868829126, 0.9976857363282163}, {-2.690023155509013, 0.9976697255697136}, {-2.6839357288687866, 0.9976369732098113}, {-2.671760875588334, 0.9975700721416864}, {-2.6474111690274293, 0.9974305553201224}, {-2.645889312367373, 0.9974215753607468}, {-2.6443674557073162, 0.9974125641452559}, {-2.641323742387203, 0.9973944474814546}, {-2.635236315746977, 0.9973578436309368}, {-2.6230614624665245, 0.9972829926495822}, {-2.5987117559056196, 0.9971270522496084}, {-2.597060910566613, 0.9971162612614256}, {-2.5954100652276066, 0.9971053323072686}, {-2.592108374549593, 0.997083349161091}, {-2.5855049931935667, 0.99703888579483}, {-2.5722982304815134, 0.9969480164057284}, {-2.545884705057407, 0.9967577832426263}, {-2.4930576542091942, 0.9963410372486926}, {-2.491516978354503, 0.9963281170751007}, {-2.4899763024998114, 0.9963151520994842}, {-2.486894950790428, 0.996289084531615}, {-2.4807322473716624, 0.9962363989242672}, {-2.468406840534131, 0.9961285438265512}, {-2.4437560268590683, 0.9959043422342918}, {-2.4422153510043767, 0.9958898915254163}, {-2.4406746751496855, 0.9958753896881288}, {-2.4375933234403027, 0.9958462346023031}, {-2.431430620021537, 0.9957873090533399}, {-2.4191052131840056, 0.9956669600739285}, {-2.394454399508943, 0.9954157554622793}, {-2.3927847349753013, 0.995398236096621}, {-2.3911150704416597, 0.9953806512493519}, {-2.387775741374377, 0.9953452864237629}, {-2.381097083239811, 0.9952737075614241}, {-2.367739766970679, 0.9951275174816434}, {-2.3410251344324147, 0.9948211707173176}, {-2.339355469898773, 0.9948014030753638}, {-2.3376858053651315, 0.994781560579275}, {-2.3343464762978483, 0.9947416498021132}, {-2.3276678181632824, 0.9946598633713004}, {-2.31431050189415, 0.9944957554189838}, {-2.287595869355886, 0.9941501098442026}, {-2.285956654918804, 0.9941282141865652}, {-2.284317440481723, 0.9941062459299551}, {-2.28103901160756, 0.9940620491329545}, {-2.2744821538592346, 0.993972669605967}, {-2.2613684383625836, 0.9937898962312194}, {-2.2351410073692812, 0.9934077387264016}, {-2.1826861453826765, 0.9925723136098713}, {-2.1811571004299104, 0.9925464562060211}, {-2.179628055477144, 0.9925205097079642}, {-2.1765699655716118, 0.9924683491919704}, {-2.170453785760547, 0.9923630189907179}, {-2.1582214261384176, 0.9921478409961737}, {-2.1337567068941588, 0.9916993906889084}, {-2.084827268405641, 0.9907254768236278}, {-2.0831692347739246, 0.9906906343895656}, {-2.0815112011422086, 0.9906556122678667}, {-2.0781951338787756, 0.9905851624974782}, {-2.0715629993519107, 0.9904426374326677}, {-2.058298730298181, 0.9901512972913916}, {-2.0317701921907205, 0.9895422308343473}, {-1.9787131159758, 0.9882112271590558}, {-1.9771652518283989, 0.9881700008691401}, {-1.975617387680998, 0.9881286347902741}, {-1.9725216593861958, 0.9880454764508918}, {-1.9663302027965917, 0.9878774495471035}, {-1.9539472896173833, 0.987534431360018}, {-1.9291814632589666, 0.9868196902167301}, {-1.879649810542133, 0.9852681773002021}, {-1.8781323964912922, 0.9852179396997213}, {-1.8766149824404512, 0.9851675361999526}, {-1.8735801543387693, 0.9850662249428185}, {-1.8675104981354056, 0.9848613295905225}, {-1.855371185728678, 0.9844440627826497}, {-1.8310925609152233, 0.9835752030210538}, {-1.7825353112883136, 0.9816940007807887}, {-1.7808889085585227, 0.9816265365181297}, {-1.7792425058287316, 0.9815589838638825}, {-1.7759497003691496, 0.9814231591460032}, {-1.7693640894499854, 0.9811487410469026}, {-1.7561928676116572, 0.9805878012363198}, {-1.729850423935001, 0.9794172577704209}, {-1.6771655365816884, 0.9768690143840565}, {-1.6756293033362126, 0.9767903481082432}, {-1.6740930700907368, 0.9767114254692678}, {-1.6710206035997852, 0.9765528845957612}, {-1.664875670617882, 0.976232540791931}, {-1.6525858046540756, 0.9755792791278127}, {-1.628006072726463, 0.9742208018711465}, {-1.5788466088712374, 0.9712848088610991}, {-1.5771813869468114, 0.9711799979300272}, {-1.5755161650223857, 0.9710748237177358}, {-1.572185721173534, 0.9708634383000547}, {-1.5655248334758303, 0.9704361637875458}, {-1.5522030580804231, 0.9695637573383442}, {-1.525559507289609, 0.9677454894392059}, {-1.4722724057079808, 0.9637981893200569}, {-1.470637633880115, 0.9636704102207565}, {-1.4690028620522493, 0.9635419816211676}, {-1.4657333183965178, 0.9632839748253269}, {-1.4591942310850547, 0.9627627918288276}, {-1.4461160564621285, 0.961699657939387}, {-1.4199597072162762, 0.9594882723000956}, {-1.3676470087245716, 0.9547073261822929}, {-1.3661224063810211, 0.9545605128391869}, {-1.3645978040374704, 0.9544132635985347}, {-1.3615485993503693, 0.9541174549312865}, {-1.355450189976167, 0.9535205572345661}, {-1.3432533712277628, 0.9523054203823552}, {-1.318859733730954, 0.9497879026309961}, {-1.2700724587373364, 0.9443888531127992}, {-1.2684188677148358, 0.9441969186162652}, {-1.2667652766923352, 0.9440045083923491}, {-1.263458094647334, 0.9436176774579971}, {-1.2568437305573315, 0.9428375261652836}, {-1.2436150023773263, 0.9412476560848828}, {-1.217157546017316, 0.937949922626056}, {-1.1642426332972957, 0.9308613723580261}, {-1.1626992117591102, 0.9306444158518682}, {-1.1611557902209249, 0.930426868501512}, {-1.158068947144554, 0.9299899967078087}, {-1.1518952609918123, 0.929109122782838}, {-1.139547888686329, 0.927318434655256}, {-1.1148531440753624, 0.9236204879607322}, {-1.065463654853429, 0.9157418422716375}, {-0.9584294009567567, 0.896334110085884}, {-0.8533439532399317, 0.8739790915312753}, {-0.7553093525192808, 0.8500584973124253}, {-0.6490194763458242, 0.82079425662483}, {-0.5497804471685417, 0.7904965871627543}, {-0.4524902241711066, 0.758256954925464}, {-0.346944725720866, 0.7207891785324427}, {-0.24845007426679935, 0.6838019398378903}, {-0.14170014735992714, 0.6417784717446852}, {-0.03689902663290241, 0.5987253242010516}, {0.06085124709794831, 0.5570531308455161}, {0.16685679628160463, 0.5103461901335916}, {0.26581149846908697, 0.4655913352430846}, {0.3628173944767218, 0.4210774672302915}, {0.4680785659371622, 0.37277345357028435}, {0.5662888904014285, 0.3285195709876372}, {0.6727544903185005, 0.28240885203870325}, {0.7721692432393985, 0.24194019590300606}, {0.869635189980449, 0.20533445276648218}, {0.9753564121743051, 0.1695619307309635}, {1.0740267873719873, 0.14011313587770216}}

